Australia Telescope Compact Array observations of Fermi unassociated sources

We report results of the first phase of observations with the Australia Telescope Compact Array (ATCA) at 5 and 9 GHz of the fields around 411 gamma-ray sources with declinations < +10 deg detected by Fermi but marked as unassociated in the 2FGL catalogue. We have detected 424 sources with flux densities in a range of 2 mJy to 6 Jy that lie within the 99 per cent localisation uncertainty of 283 gamma-ray sources. Of these, 146 objects were detected in both the 5 and 9 GHz bands. We found 84 sources in our sample with a spectral index flatter than -0.5. The majority of detected sources are weaker than 100 mJy and for this reason were not found in previous surveys. Approximately 1/3 of our sample, 128 objects, have the probability of being associated by more than 10 times than the probability of being a background source found in the vicinity of a gamma-ray object by chance. We present the catalogue of positions of these sources, estimates of their flux densities and spectral indices where available.

==> table1.txt <==
J/MNRAS/xxx/xxxx       ATCA observations of Fermi unassociated sources (Petrov et al., 2013)
============================================================================================
ATCA observations of Fermi unassociated sources
    Petrov L.
    <Mon. Not. R. Astron. Soc. xxx, xxxx (2013)>
    =2013MNRAS.xxx.xxxxP

============================================================================================
ADC_Keywords: VLBI ; Radio sources
Keywords: catalogs - surveys -- radio -- gamma-ray

Abstract:
   We report results of the first phase of observations with Australia 
Telescope Compact Array (ATCA) at 5 and 9 GHz of the fields around 411 
gamma-ray sources with declinations less than +10 deg detected with 
Fermi but marked as unassociated in the 2FGL catalogue. We have 
detected 424 sources with flux densities in a range of 2 mJy to 6 Jy 
in the fields of 283 gamma-ray sources within their position error 
ellipses drawn to cover the area of 99 per cent probability of their 
localisation. Of them, 146 objects were detected in both bands. 
We found 84 sources with spectral index flatter than -0.5 in our sample. 
The majority of detected sources are weaker than 100 mJy and for this 
reason were not found in previous surveys. Approximately 1/3 of our 
sample, 128 objects, have the probability of being associated by more 
than 10 times than the probability of being a background source found 
in the vicinity of a gamma-ray object by chance. We present the catalogue 
of positions of these sources, estimates of their flux densities and 
spectral indices when available.


Description:
    The catalogue of 146 objects detected at both 5 and 9 GHz 
    sub-bands of 2FGL sources marked as unassociated within 
    the ellipse of 99% probability of their localization. 

File Summary:
--------------------------------------------------------------------------------
 FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe        116       93   This file
table1.txt    183      146   The catalog of 146 objects detected at both 5 and 
                             9 GHz subbands
--------------------------------------------------------------------------------


================================================================================
Byte-by-byte Description of file: table1.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label    Explanations
--------------------------------------------------------------------------------
   1- 12 A12    ---      2FGL_ID  2FGL name of the gamma-ray source ; J2000
  14- 23 A10    ---      Name     IAU name of the radio source ; J2000
  25- 26 A2     ---      Flag     Flag(1)  
  29- 30 I2     h        RAh      Hour of Right Ascension (J2000)
  32- 33 I2     min      RAm      Minute of Right Ascension (J2000) 
  35- 39 F5.2   s        RAs      Second of Right Ascension (J2000) 
      41 A1     ---      DE-      Sign of the Declination (J2000)
  42- 43 I2     deg      DEd      Degree of Declination (J2000)
  45- 46 I2     arcmin   DEm      Arcminute  of Declination (J2000) 
  48- 51 F4.1   arcsec   DEs      Arcsecond  of Declination (J2000) 
  53- 56 F4.1   arcsec e_RAs      Uncertainty in RAs; without cos{delta} factor
  58- 61 F4.1   arcsec e_DEs      Uncertainty in DEs
  63- 69 F7.1   mJy      F5       Flux density at 5 GHz
  71- 77 F7.1   mJy      F9       Flux density at 9 GHz
  79- 83 F5.1   mJy    e_F5       Uncertainty in flux density at 5 GHz
  85- 89 F5.1   mJy    e_F9       Uncertainty in flux density at 9 GHz
  92- 96 F5.2   ---      Sp5      Spectral index between 4.58 and 6.42 GHz
  98-102 F5.2   ---      Sp9      Spectral index between 8.09 and 9.92 GHz
 104-108 F5.2   ---    e_Sp5      Error of spectral index between 4.58 and 6.42 GHz
 111-115 F5.2   ---    e_Sp9      Error of spectral index between 8.09 and 9.92 GHz
 118-122 F5.2   ---      Spind    Spectral index between 5 and 9 GHz
 124-128 F5.2   ---    e_Spind    Uncertainty in spectral index
 131-134 F4.1   arcmin   D        Distance between gamma-ray and radio source
 137-139 F3.1   ---      Nd       Distance between gamma-ray and radio source normalized by is uncertainty
 141-147 F7.1   mJy      F1       Flux density of matching source at 1GHz from NVSS, SUMMS, or MGPS-2 catalogues
 149-149 A1     ---      C1       Matching 1GHz catalogue label (2)
 151-163 A13    ---      I1       ID of a matching object in 1GHz catalogues: NVSS, SUMMS, or MGPS-2
 165-183 A19    ---      Iw       ID of a matching object in WISE catalogue
--------------------------------------------------------------------------------
Note (1): 
        a = a source is high confidence: it has likelihood ratio greater than 10
        e = a source was found in a field of extended objects
        f = a source has spectral index flatter than -0.5 between 5 and GHz
Note (2): 
        N = NVSS
        M = MGPS-2
        S = SUMMS
Note (3): 
        Fillvalue -9.9 means no information about this parameter is available
--------------------------------------------------------------------------------
Acknowledgments:
    Leonid Petrov, Leonid.Petrov(at)lpetrov.net
--------------------------------------------------------------------------------
J0031.0+0724 J0031+0724   f 00 31 19.69 +07 24 53.8  0.8  1.0     9.6     7.5   0.4   1.0  -0.21 -9.90  0.24  -9.90  -0.49  0.29   3.4  1.5    11.6 N 003119+072456 J003119.70+072453.6
J0102.2+0943 J0102+0944 a f 01 02 17.12 +09 44 10.4  0.6  0.8    14.7    16.4   0.3   0.4   0.40 -0.11  0.12   0.26   0.22  0.07   1.2  0.4    11.0 N 010217+094407                    
J0116.6-6153 J0116-6153 a f 01 16 19.70 -61 53 43.0  0.5  0.8    33.5    30.5   0.3   0.6  -0.04 -0.30  0.05   0.20  -0.19  0.05   2.7  1.4    24.0 S 011619-615343 J011619.59-615343.5
J0116.6-6153 J0116-6156   f 01 16 43.97 -61 56 53.3  0.6  0.8    17.5    15.8   0.4   1.3  -0.31 -9.90  0.14  -9.90  -0.20  0.18   3.7  1.7    33.0 S 011643-615653                    
J0116.6-6153 J0116-6150     01 16 56.83 -61 50 12.5  0.9  1.1     7.1     5.4   0.4   1.2  -1.04 -9.90  0.29  -9.90  -0.54  0.47   3.5  1.6    43.0 S 011656-615013                    
J0143.6-5844 J0143-5845 a f 01 43 47.45 -58 45 51.8  0.5  0.8    24.0    22.3   0.2   0.4  -0.18 -0.47  0.06   0.17  -0.15  0.04   1.5  1.2    26.0 S 014347-584550 J014347.39-584551.3
J0316.1-6434 J0316-6437   f 03 16 14.11 -64 37 30.8  0.6  0.9    15.7    12.5   0.4   1.0   0.18 -9.90  0.15  -9.90  -0.46  0.16   3.5  1.5    12.0 S 031614-643732 J031614.31-643731.4
J0409.8-0357 J0409-0400 a f 04 09 46.58 -04 00 02.4  0.5  0.8    89.9    87.7   0.3   0.7   0.35 -0.56  0.02   0.08  -0.05  0.02   2.4  1.1    39.1 N 040946-040003 J040946.57-040003.4
J0409.8-0357 J0409-0355 a f 04 09 49.09 -03 55 19.3  0.6  0.8    21.5    19.4   0.4   0.8  -0.04 -9.90  0.10  -9.90  -0.21  0.09   2.7  1.3    38.1 N 040949-035520                    
J0416.0-4355 J0416-4355 a   04 16 05.84 -43 55 15.3  1.2  1.3     4.3     2.3   0.3   0.5  -9.90 -9.90 -9.90  -9.90  -1.29  0.45   0.8  0.2    14.0 S 041605-435516 J041605.81-435514.6
J0439.8-1858 J0439-1901 a   04 39 49.94 -19 01 01.0  0.6  0.8    27.4    19.8   0.4   0.7  -0.42 -1.06  0.09   0.35  -0.66  0.07   2.3  1.7    60.0 N 043949-190059                    
J0438.0-7331 J0438-7329   f 04 38 36.94 -73 29 23.8  0.9  1.1     7.8     6.4   0.4   0.8  -0.34 -9.90  0.28  -9.90  -0.39  0.28   3.3  1.7    19.0 S 043836-732921 J043837.07-732925.4
J0547.1+0020 J0547+0021 a f 05 47 04.95 +00 21 44.8  0.6  0.8    20.5    19.6   0.4   0.6  -0.09 -0.02  0.11   0.36  -0.09  0.08   2.4  0.9    12.6 N 054705+002147                    
J0600.8-1949 J0600-1950 a   06 00 59.57 -19 50 38.8  6.2  6.1    12.7     7.7   5.2   1.4  -1.03 -9.90  0.17  -9.90  -1.03  0.91   2.0  0.5    96.7 N 060100-195049 J060100.25-195048.1
J0600.8-1949 J0601-1950 a   06 01 00.96 -19 50 55.9  5.5  6.7    13.1     7.5   5.5   1.6  -0.83 -9.90  0.19  -9.90  -1.13  0.97   2.4  0.6    96.7 N 060100-195049 J060100.25-195048.1
J0602.7-4011 J0602-4010 a   06 02 43.24 -40 10 30.0  1.3  1.3     7.4     4.9   0.4   0.5   0.19 -9.90  0.35  -9.90  -0.86  0.24   0.5  0.3    18.5 N 060243-401028                    
J0602.7-4011 J0602-4009     06 02 56.09 -40 09 03.5  1.7  1.9     5.7     3.7   0.5   1.1  -9.90 -9.90 -9.90  -9.90  -0.88  0.64   3.2  1.6    15.3 N 060255-400902                    
J0620.8-2556 J0621-2557 a f 06 21 08.84 -25 57 57.0  0.6  0.8    24.7    26.4   0.5   1.5   0.28 -9.90  0.13  -9.90   0.13  0.12   3.7  1.2    12.9 N 062108-255757                    
J0634.3+0356 J0634+0357   f 06 34 26.25 +03 57 13.4  1.5  1.8     3.2     2.8   0.3   0.4  -9.90 -9.90 -9.90  -9.90  -0.27  0.34   1.5  0.4     4.5 N 063426+035715                    
J0637.0+0416 J0637+0414 a   06 37 08.62 +04 14 59.3  0.8  1.0    10.5     4.5   0.4   0.6  -0.76 -9.90  0.21  -9.90  -1.74  0.28   1.9  0.4    36.6 N 063708+041502                    
J0705.3-1043 J0705-1042 a f 07 05 26.38 -10 42 50.1  1.0  1.1     6.2     6.9   0.3   0.4   1.48 -9.90  0.34  -9.90   0.22  0.15   1.0  0.2                                            
J0725.8-0549 J0725-0548 a f 07 25 47.68 -05 48 27.1  1.1  1.3     5.9     5.5   0.3   0.4   0.39 -9.90  0.36  -9.90  -0.16  0.19   0.8  0.4     5.5 N 072547-054832                    
J0737.5-8246 J0737-8248 a f 07 37 06.59 -82 48 40.7  0.7  0.9    11.8     9.7   0.3   0.6  -0.28 -9.90  0.17  -9.90  -0.39  0.13   2.4  1.2    14.0 S 073706-824836 J073706.06-824840.2
J0737.5-8246 J0737-8244   f 07 37 54.29 -82 44 13.3  2.4  2.8     2.4     3.5   0.3   0.6  -9.90 -9.90 -9.90  -9.90   0.79  0.43   2.3  1.2                         J073754.11-824413.6
J0756.3-6433 J0756-6430   f 07 56 24.23 -64 30 29.1  0.6  0.8    19.5    21.0   0.3   0.8   0.25 -0.42  0.10   0.40   0.15  0.08   3.4  2.0    13.0 S 075625-643031                    
J0756.3-6433 J0756-6434 a   07 56 16.26 -64 34 54.8  0.8  0.9     7.0     5.0   0.2   0.3  -0.80 -9.90  0.20  -9.90  -0.68  0.16   1.2  0.7    28.0 S 075616-643454                    
J0758.8-1448 J0758-1450 a   07 58 58.77 -14 50 02.5  1.3  1.4     6.0     4.6   0.4   0.6  -0.03 -9.90  0.40  -9.90  -0.53  0.29   2.0  0.7     7.3 N 075858-144957                    
J0803.2-0339 J0803-0335 a   08 03 12.04 -03 35 58.7  0.5  0.8    72.0    46.0   0.4   1.2  -0.57 -0.52  0.04   0.24  -0.91  0.05   3.3  1.9   231.1 N 080311-033558                    
J0803.2-0339 J0803-0337   f 08 03 23.82 -03 37 32.8  1.3  1.5     5.3     4.2   0.4   1.2  -9.90 -9.90 -9.90  -9.90  -0.48  0.58   3.2  1.6                         J080323.67-033734.3
J0841.3-3556 J0841-3555 a f 08 41 21.69 -35 55 03.7  0.5  0.8    40.7    34.7   0.3   0.4  -0.17 -0.46  0.04   0.12  -0.32  0.03   1.3  1.1    72.8 N 084121-355506                    
J0848.7-4324 J0848-4323 a   08 48 40.21 -43 23 19.1  0.7  0.9    10.4     7.1   0.3   0.5  -0.73 -9.90  0.17  -9.90  -0.78  0.16   1.4  0.5    39.0 M 084839-432320                    
J0854.7-4501 J0854-4501 a f 08 54 43.00 -45 01 58.9  1.6  1.5     2.9     2.5   0.2   0.3  -9.90 -9.90 -9.90  -9.90  -0.28  0.32   0.7  0.5    10.9 M 085442-450147                    
J0858.0-4815 J0858-4816 a   08 58 11.35 -48 16 10.4  0.7  0.8    11.7     7.4   0.2   0.5  -0.73 -9.90  0.15  -9.90  -0.94  0.13   1.8  0.7                                            
J0859.4-2532 J0859-2533     08 59 37.98 -25 33 58.7  0.8  1.0     7.3     4.4   0.3   0.6  -1.11 -9.90  0.24  -9.90  -1.02  0.28   2.7  1.0    14.5 N 085938-253354                    
J0928.8-3530 J0928-3529 a f 09 28 49.79 -35 29 50.5  0.5  0.8    38.8    38.8   0.2   0.4  -0.14 -0.30  0.04   0.10  -0.00  0.02   0.9  0.3    23.0 N 092849-352947 J092849.83-352948.9
J0937.9-1434 J0937-1433 a f 09 37 54.68 -14 33 50.9  0.7  0.9     8.3     8.3   0.2   0.4  -0.22 -9.90  0.19  -9.90  -0.01  0.10   1.0  0.3     4.7 N 093754-143350 J093754.72-143350.3
J1016.4-4244 J1016-4247   f 10 16 20.76 -42 47 23.1  0.9  1.0     8.8     6.9   0.3   0.6   0.61 -9.90  0.22  -9.90  -0.47  0.20   3.1  1.0                         J101620.68-424722.8
J1033.5-5032 J1033-5035 a f 10 33 32.11 -50 35 27.1  0.6  0.8    21.6    19.4   0.3   0.5  -0.25 -0.74  0.08   0.27  -0.23  0.06   2.6  1.6    27.4 M 103332-503528                    
J1038.2-2423 J1038-2423 a f 10 38 23.97 -24 23 55.3  0.5  0.8    73.1    75.9   0.4   0.7   0.24 -0.34  0.03   0.10   0.08  0.02   2.6  0.8   124.7 N 103824-242355 J103824.04-242355.9
J1045.0-5941 J1045-5941 a f 10 45 03.48 -59 41 04.7  0.5  0.8  3403.7  6167.8   3.2   1.4   1.66  1.06  0.01   0.01   1.21  0.01   0.6  1.2                                            
J1059.3-6118 J1059-6118 ae  10 59 25.36 -61 18 42.6  0.8  0.9    56.5    21.0   1.9   2.2   1.55 -9.90  0.11  -9.90  -2.01  0.22   0.8  0.2                                            
J1115.0-0701 J1115-0702 a f 11 15 11.60 -07 02 39.0  0.6  0.8    26.2    25.8   0.3   0.5   0.20 -0.61  0.09   0.21  -0.03  0.05   2.5  1.2    31.2 N 111511-070238                    
J1117.2-5341 J1117-5338   f 11 17 15.07 -53 38 16.2  0.6  0.8    25.6    20.0   0.4   0.9  -0.22 -9.90  0.09  -9.90  -0.49  0.10   3.6  1.5    40.8 M 111715-533816                    
J1123.3-2527 J1123-2528 a f 11 23 25.39 -25 28 58.6  0.7  0.9     9.9     9.0   0.3   0.4  -0.52 -9.90  0.18  -9.90  -0.20  0.11   1.4  0.4    13.2 N 112325-252858 J112325.38-252857.0
J1129.0-0532 J1129-0528 a f 11 29 14.10 -05 28 55.2  0.5  0.8    77.3    70.9   0.4   1.2   0.48 -0.13  0.04   0.20  -0.17  0.04   4.2  1.4    36.0 N 112914-052856 J112914.03-052856.1
J1207.3-5055 J1207-5053 a f 12 07 19.22 -50 53 52.3  0.9  1.0     7.0     6.1   0.3   0.4  -0.49 -9.90  0.22  -9.90  -0.27  0.16   2.0  0.6     7.0 S 120719-505350                    
J1240.6-7151 J1240-7148   f 12 40 21.17 -71 48 59.5  0.7  0.9    14.0    11.2   0.4   0.8   0.29 -9.90  0.17  -9.90  -0.45  0.15   3.3  2.0    15.5 M 124021-714901 J124021.21-714857.7
J1249.5-2811 J1249-2808   f 12 49 19.48 -28 08 32.6  0.5  0.8    34.7    32.9   0.3   0.9   0.13  0.01  0.06   0.30  -0.11  0.06   3.5  2.0    26.8 N 124919-280833                    
J1254.2-2203 J1254-2204 a f 12 54 22.42 -22 04 13.7  0.5  0.8    24.1    21.6   0.2   0.4  -0.26 -0.60  0.07   0.18  -0.23  0.04   1.7  0.6    27.2 N 125422-220413 J125422.47-220413.6
J1254.2-2203 J1254-220A     12 54 29.75 -22 04 21.9  1.4  1.3     4.9     3.6   0.3   0.7  -9.90 -9.90 -9.90  -9.90  -0.64  0.43   3.2  1.2    18.4 N 125429-220419                    
J1259.8-3749 J1259-3748 a f 12 59 49.91 -37 48 57.8  0.5  0.8    28.3    27.1   0.2   0.3  -0.06 -0.41  0.05   0.12  -0.09  0.03   1.0  0.4    26.1 N 125949-374856 J125949.80-374858.1
J1303.7-6316 J1303-6314   f 13 03 15.70 -63 14 08.5  0.8  1.0    33.8    41.0   0.8   5.0  -0.97 -9.90  0.14  -9.90   0.39  0.25   4.0  2.2                                            
J1303.7-6316 J1303-6317 a   13 03 51.69 -63 17 30.6  0.8  1.0     7.1     5.1   0.3   0.4  -0.20 -9.90  0.22  -9.90  -0.66  0.17   1.6  0.8                                            
J1312.9-2351 J1312-2350 a f 13 12 48.81 -23 50 47.7  0.6  0.8    19.9    18.3   0.2   0.4  -0.00 -0.48  0.08   0.23  -0.18  0.05   2.3  0.8    28.5 N 131248-235046 J131248.77-235047.3
J1315.6-0730 J1315-0733   f 13 15 52.99 -07 33 02.5  0.5  0.8    40.2    38.4   0.3   1.1   0.39 -0.67  0.05   0.31  -0.09  0.06   4.1  1.8    23.8 N 131552-073301 J131552.98-073301.9
J1317.2-6304 J1317-6300   f 13 17 09.73 -63 00 53.9  0.6  0.8    21.7    17.6   0.4   1.3   0.12 -9.90  0.11  -9.90  -0.43  0.16   3.8  1.4                                            
J1317.2-6304 J1317-6304 a   13 17 19.95 -63 04 01.5  1.1  1.3     4.9     3.7   0.3   0.4  -0.99 -9.90  0.34  -9.90  -0.59  0.23   0.9  0.4                                            
J1328.5-4728 J1328-4727 a f 13 28 40.50 -47 27 49.1  0.5  0.8    39.2    32.5   0.3   0.4  -0.55 -0.61  0.04   0.12  -0.38  0.03   1.0  0.9   123.0 S 132840-472748 J132840.61-472749.2
J1329.7-6108 J1329-6105     13 29 48.42 -61 05 07.2  0.6  0.8    22.9    13.0   0.4   1.2  -0.99 -9.90  0.12  -9.90  -1.15  0.20   3.4  1.8   130.9 M 132948-610506                    
J1339.2-2348 J1339-2348 a f 13 39 16.38 -23 48 28.1  0.6  0.8    14.3    14.9   0.2   0.3  -0.04 -0.06  0.09   0.21   0.08  0.05   0.8  0.2    11.4 N 133916-234827 J133916.44-234829.4
J1340.5-0412 J1340-0410   f 13 40 41.98 -04 10 07.0  0.6  0.8    17.4    13.9   0.3   0.8   0.03 -9.90  0.10  -9.90  -0.45  0.12   3.6  1.2    26.6 N 134042-041006 J134042.02-041006.8
J1340.5-0412 J1340-0415     13 40 38.55 -04 15 15.8  1.0  1.2     5.0     3.8   0.3   0.7   0.08 -9.90  0.35  -9.90  -0.57  0.38   3.4  1.1     6.2 N 134038-041510 J134038.51-041515.6
J1345.8-3356 J1345-3356 a f 13 45 42.95 -33 56 43.6  0.5  0.8    26.5    25.5   0.2   0.4   0.06 -0.50  0.06   0.16  -0.08  0.03   1.6  0.6    39.8 N 134543-335643 J134543.05-335643.3
J1347.0-2956 J1347-2958 a f 13 47 07.01 -29 58 40.1  0.5  0.8    29.2    27.3   0.3   0.5  -0.09 -0.46  0.06   0.18  -0.14  0.04   2.2  1.0    26.6 N 134706-295840                    
J1349.9-6222 J1349-6224 a   13 49 43.33 -62 24 02.6  0.8  1.0    10.2     4.4   0.3   0.4  -0.80 -9.90  0.20  -9.90  -1.72  0.21   1.8  1.2    23.4 M 134942-622401                    
J1353.5-6640 J1353-6639 a f 13 53 40.27 -66 39 56.2  0.5  0.8    42.6    36.2   0.3   0.4  -0.30 -0.35  0.04   0.11  -0.33  0.03   1.3  0.9    67.8 M 135340-663958                    
J1353.5-6640 J1353-6641 a   13 53 21.09 -66 41 19.4  0.5  0.8    42.2    25.8   0.3   0.5  -0.81 -1.09  0.04   0.19  -1.00  0.04   1.1  0.8   182.5 M 135320-664121                    
J1407.4-2948 J1407-294A a   14 07 24.29 -29 48 23.0  1.8  1.6     2.8     1.9   0.3   0.4  -9.90 -9.90 -9.90  -9.90  -0.77  0.43   0.7  0.1     6.7 N 140724-294823 J140724.34-294823.3
J1417.7-5028 J1417-5026 a   14 17 34.21 -50 26 32.5  0.6  0.8    17.7    10.6   0.4   0.6  -1.10 -9.90  0.12  -9.90  -1.04  0.12   2.2  0.6    94.0 S 141734-502633                    
J1424.2-1752 J1424-1750   f 14 24 12.35 -17 50 10.0  0.6  0.8    11.5    10.2   0.3   0.5  -0.02 -9.90  0.15  -9.90  -0.24  0.11   2.6  1.5    12.7 N 142412-175010                    
J1427.6-6048 J1427-6047 a f 14 27 14.78 -60 47 56.6  0.6  0.8    22.7    18.7   0.3   0.6  -0.36 -0.91  0.08   0.32  -0.40  0.07   2.7  1.5    32.2 M 142714-604755                    
J1456.7-6247 J1456-6243 a   14 56 52.02 -62 43 57.3 10.8  3.7    20.1    14.3  11.4   2.6  -0.99 -9.90  0.17  -9.90  -0.69  1.20   3.4  0.8   202.0 M 145649-624353 J145650.91-624351.2
J1456.7-6247 J1456-624A a   14 56 47.55 -62 43 51.9 13.7  2.6    20.3    11.4  11.7   2.5  -1.02 -9.90  0.16  -9.90  -1.17  1.26   3.4  0.8   202.0 M 145649-624353 J145646.21-624342.9
J1503.9-5800 J1503-5801     15 03 33.92 -58 01 13.7  1.0  1.1    10.3     6.4   0.4   0.9   0.34 -9.90  0.26  -9.90  -0.97  0.31   3.4  1.6                                            
J1511.8-0513 J1511-0511 a   15 11 46.62 -05 11 56.1  0.6  0.8    16.1     7.0   0.3   0.4  -0.72 -9.90  0.11  -9.90  -1.68  0.13   2.0  1.1    55.2 N 151146-051200                    
J1511.8-0513 J1511-0513 a f 15 11 48.65 -05 13 45.0  0.6  0.8    10.8     9.8   0.2   0.3  -0.57 -0.72  0.12   0.31  -0.21  0.08   0.9  0.6    16.4 N 151148-051345                    
J1539.2-3325 J1539-3322   f 15 39 11.58 -33 22 05.6  1.4  1.5     5.1     6.4   0.4   1.3  -9.90 -9.90 -9.90  -9.90   0.47  0.45   3.7  2.4     6.8 N 153911-332209                    
J1551.3-5333 J1551-5333 ae  15 51 39.14 -53 33 30.3  0.8  1.3    25.6     3.6   0.8   0.7   1.90 -9.90  0.17  -9.90  -3.98  0.42   2.7  1.2                                            
J1618.0-5825 J1617-5822   f 16 17 52.23 -58 22 60.0  1.7  1.7     4.9     4.1   0.4   0.8  -9.90 -9.90 -9.90  -9.90  -0.37  0.43   3.1  1.3                                            
J1619.0-4650 J1619-4652 a   16 19 15.47 -46 52 33.4  0.6  0.8    29.3    15.1   0.5   0.7  -0.34 -9.90  0.10  -9.90  -1.35  0.10   2.5  0.3   189.3 M 161914-465229                    
J1624.2-2124 J1624-2126 a   16 24 03.87 -21 26 45.9  0.6  0.8    26.8    13.1   0.6   2.2  -0.53 -9.90  0.13  -9.90  -1.46  0.34   3.8  0.4    80.0 N 162403-212645                    
J1631.0-1050 J1630-1052     16 30 49.43 -10 52 19.7  1.0  1.0     9.2     5.1   0.4   1.0  -0.46 -9.90  0.27  -9.90  -1.21  0.41   3.3  0.7    29.7 N 163049-105218                    
J1631.6-2819 J1631-2817   f 16 31 49.30 -28 17 05.9  0.8  0.9    10.7    10.7   0.3   1.1   0.48 -9.90  0.23  -9.90   0.01  0.22   3.3  0.6    11.4 N 163149-281710                    
J1632.4-4753 J1632-4755 a f 16 32 32.72 -47 55 02.6  0.5  0.8   115.6   119.7   0.7   2.3   0.21  0.32  0.03   0.17   0.07  0.04   1.8  1.3                                            
J1638.0-4703 J1638-4704 aef 16 38 11.13 -47 04 59.3  0.5  0.8   495.7   435.6   0.5   0.8   0.06 -0.73  0.01   0.02  -0.26  0.01   2.3  2.0                                            
J1639.7-5504 J1639-5501 a f 16 39 50.79 -55 01 04.4  0.5  0.8    39.0    34.5   0.3   0.9   0.62 -2.38  0.06   0.27  -0.25  0.05   3.2  1.5                                            
J1650.6-4603 J1650-4600   f 16 50 37.36 -46 00 14.3  2.1  1.9     3.8     3.5   0.4   0.8  -9.90 -9.90 -9.90  -9.90  -0.14  0.51   3.1  2.6                                            
J1650.6-4603 J1650-4602   f 16 50 46.23 -46 02 27.8  1.5  1.4     4.1     4.1   0.3   0.6  -9.90 -9.90 -9.90  -9.90  -0.05  0.33   1.9  1.7                                            
J1702.5-5654 J1702-5653 a   17 02 36.38 -56 53 33.8  0.9  1.0     7.5     5.2   0.3   0.5  -1.03 -9.90  0.25  -9.90  -0.76  0.21   1.4  0.9    44.3 M 170236-565333                    
J1704.6-0529 J1704-0528 a f 17 04 33.78 -05 28 39.1  0.6  0.9     9.4     9.8   0.2   0.4  -0.01 -9.90  0.16  -9.90   0.08  0.09   1.7  0.8     9.9 N 170433-052839 J170433.84-052840.6
J1710.5-5020 J1710-5019 a   17 10 30.67 -50 19 20.8  1.3  1.3     4.0     2.4   0.2   0.4  -9.90 -9.90 -9.90  -9.90  -0.98  0.34   1.2  0.5    11.3 M 171030-501913                    
J1721.5-0718 J1721-0717   f 17 21 38.63 -07 17 13.2  1.5  1.7     2.6     2.1   0.3   0.4  -9.90 -9.90 -9.90  -9.90  -0.45  0.45   1.9  0.6                                            
J1724.9-0508 J1724-0506 a   17 24 52.83 -05 06 08.9  0.5  0.8    75.4    42.6   0.3   0.7  -0.83 -1.74  0.03   0.17  -1.16  0.04   2.9  1.2   271.2 N 172452-050609                    
J1726.6-3545 J1726-3545 a f 17 26 35.07 -35 45 07.9  0.5  0.8    20.3    21.5   0.2   0.3  -0.16 -0.29  0.07   0.16   0.11  0.04   1.4  0.6                         J172635.07-354508.3
J1730.6-0353 J1730-0352   f 17 30 39.42 -03 52 28.4  2.2  2.5     1.6     1.6   0.3   0.4  -9.90 -9.90 -9.90  -9.90  -0.01  0.59   1.3  0.6     4.8 N 173039-035235                    
J1733.2-2913 J1733-2913 a   17 33 18.55 -29 13 46.9  1.0  1.1     6.2     4.8   0.3   0.4  -0.31 -9.90  0.31  -9.90  -0.53  0.21   1.2  0.4     6.6 N 173318-291343                    
J1734.7-2533 J1734-2531     17 34 37.50 -25 31 56.2  2.3  2.1     3.9     3.0   0.4   0.7  -9.90 -9.90 -9.90  -9.90  -0.54  0.51   2.4  0.8                         J173437.64-253155.2
J1739.6-2726 J1739-2727   f 17 39 31.22 -27 27 45.3  0.9  1.0     9.0     8.9   0.3   0.7   0.25 -9.90  0.24  -9.90  -0.02  0.17   2.6  1.0     6.8 N 173931-272744 J173931.25-272747.1
J1742.0-2540 J1741-2537 a f 17 41 54.34 -25 37 41.3  0.6  0.8    24.8    22.0   0.3   0.8  -0.14 -0.74  0.09   0.38  -0.24  0.08   3.2  1.2    56.3 N 174154-253743                    
J1747.3-2825 J1747-2823 a f 17 47 20.36 -28 23 02.7  0.5  0.8 11105.5  9815.1   7.9   8.1   0.75  0.11  0.01   0.01  -0.25  0.01   2.9  2.4  6286.2 N 174720-282252 J174720.47-282304.2
J1747.6+0324 J1747+0327   f 17 47 33.27 +03 27 04.3  0.9  1.2     7.9     6.6   0.4   1.1   0.11 -9.90  0.31  -9.90  -0.38  0.36   3.5  1.1    18.0 N 174733+032704                    
J1748.6-2913 J1748-2913     17 48 28.57 -29 13 47.9  0.6  1.0    18.4     8.5   0.5   1.2  -2.64 -9.90  0.16  -9.90  -1.58  0.29   2.3  1.8    20.1 N 174828-291351                    
J1749.1+0515 J1749+0513   f 17 49 03.13 +05 13 36.9  1.1  1.4     4.9     5.4   0.3   1.0  -9.90 -9.90 -9.90  -9.90   0.21  0.41   2.9  0.8    13.0 N 174903+051333                    
J1749.1+0515 J1749+0517     17 49 07.54 +05 17 51.3  1.4  1.6     3.6     2.4   0.3   0.5  -9.90 -9.90 -9.90  -9.90  -0.85  0.49   2.2  0.6     8.0 N 174907+051748                    
J1749.7-3134 J1749-3133 a   17 49 44.18 -31 33 06.7  1.0  1.1     6.1     4.8   0.3   0.4   0.22 -9.90  0.28  -9.90  -0.51  0.19   1.5  0.6     4.1 N 174943-313304 J174944.29-313307.0
J1749.7-3134 J1749-3131   f 17 49 40.76 -31 31 38.6  1.7  1.6     4.5     5.3   0.3   0.8  -9.90 -9.90 -9.90  -9.90   0.35  0.35   3.1  1.2                         J174940.71-313138.0
J1753.8-4446 J1753-4445 a   17 53 56.79 -44 45 34.0  0.6  0.8    21.7    13.8   0.3   0.6  -1.11 -9.90  0.09  -9.90  -0.92  0.10   1.5  0.6   164.5 M 175356-444534                    
J1757.5-6028 J1757-6030   f 17 57 34.59 -60 30 28.6  1.3  1.4     4.3     3.6   0.3   0.5  -9.90 -9.90 -9.90  -9.90  -0.39  0.32   2.2  1.2    15.0 S 175734-603032 J175734.71-603029.3
J1758.8-2402 J1759-2402 ae  17 59 01.71 -24 02 19.6 16.0 24.0    28.8     5.4  23.1   0.6  -9.90 -9.90 -9.90  -9.90  -3.40  1.65   2.4  0.9                         J175901.91-240225.0
J1805.0-0845 J1805-0845   f 18 05 10.14 -08 45 53.6  2.1  2.6     1.9     1.5   0.3   0.4  -9.90 -9.90 -9.90  -9.90  -0.39  0.63   1.5  0.7     2.1 N 180511-084554 J180510.45-084553.8
J1813.7-1139 J1813-1139 a   18 13 50.44 -11 39 03.3  0.5  0.8    21.7    12.7   0.3   0.4  -0.74 -1.40  0.07   0.32  -1.09  0.07   1.6  0.6    83.3 N 181350-113901                    
J1821.8+0830 J1821+0832     18 21 43.85 +08 32 29.5  1.1  1.5     5.3     3.0   0.4   0.6  -0.97 -9.90  0.39  -9.90  -1.14  0.44   2.6  0.8    19.6 N 182143+083233                    
J1831.2-1518 J1831-1517 a   18 31 05.83 -15 17 35.9  0.6  0.8    17.9    10.6   0.3   0.5  -0.67 -9.90  0.10  -9.90  -1.06  0.11   2.5  0.7    44.1 N 183105-151733                    
J1833.1-0437 J1833-0437 a   18 33 04.88 -04 37 55.8  0.8  1.0     6.2     4.7   0.3   0.4  -0.25 -9.90  0.26  -9.90  -0.54  0.21   1.6  0.6     9.4 N 183304-043752                    
J1839.0-0102 J1839-0059     18 39 13.05 -00 59 35.9  1.0  1.2     6.8     4.9   0.4   1.0   0.07 -9.90  0.32  -9.90  -0.70  0.42   3.4  1.5    10.7 N 183912-005939                    
J1839.3-0558 J1839-0559 a   18 39 28.24 -05 59 26.7  0.5  0.8    52.4    34.8   0.3   0.6  -0.99 -0.75  0.04   0.17  -0.83  0.04   2.5  2.0    63.0 N 183928-055927                    
J1842.3-5839 J1842-5841   f 18 42 29.79 -58 41 56.3  1.2  1.3     5.2     5.5   0.3   0.6  -0.81 -9.90  0.38  -9.90   0.12  0.26   2.6  1.3                         J184229.83-584157.5
J1842.8-0359 J1842-0400 a f 18 42 52.56 -04 00 13.3  0.5  0.8    50.7    42.5   0.3   0.4  -0.16 -0.15  0.03   0.09  -0.36  0.02   0.8  0.5                                            
J1843.7-0312 J1843-0309 a   18 43 47.23 -03 09 55.0  0.7  0.9    25.6    12.4   0.7   1.7  -0.97 -9.90  0.14  -9.90  -1.48  0.29   3.2  1.3                                            
J1848.2-0139 J1848-0140 a   18 48 18.89 -01 40 49.1  0.5  0.8    68.4    18.2   0.7   0.5  -1.11 -2.10  0.05   0.24  -2.69  0.05   1.8  0.8                                            
J1857.6+0211 J1857+0212 ae  18 57 37.16 +02 12 33.6  0.6  0.9    29.6     8.8   0.5   0.4   0.89 -9.90  0.09  -9.90  -2.46  0.11   1.6  1.1                                            
J1906.5+0720 J1906+0722 a f 19 06 28.33 +07 22 04.7  0.5  0.8    44.5    41.3   0.3   0.5   0.44 -0.17  0.04   0.13  -0.15  0.03   2.3  2.2                         J190628.39+072203.2
J1908.8-0132 J1908-0135   f 19 08 45.31 -01 35 05.0  1.6  2.1     2.7     2.7   0.3   0.5  -9.90 -9.90 -9.90  -9.90  -0.00  0.43   2.3  1.0     4.1 N 190844-013506 J190845.37-013502.4
J1913.8-1237 J1913-1238     19 13 58.88 -12 38 28.7  1.1  1.3     4.4     2.6   0.3   0.6  -0.68 -9.90  0.40  -9.90  -1.01  0.45   2.7  0.5    15.1 N 191359-123828                    
J1914.4+0951 J1914+0952     19 14 44.47 +09 52 12.1  0.7  0.9    13.4     7.5   0.4   1.7  -1.32 -9.90  0.19  -9.90  -1.16  0.46   4.1  1.7    50.4 N 191444+095210                    
J1947.8-0739 J1947-0741     19 47 45.13 -07 41 49.0  0.9  1.1     6.9     4.4   0.4   0.9  -1.32 -9.90  0.29  -9.90  -0.90  0.41   2.9  0.7    17.3 N 194745-074150                    
J1952.6-3252 J1952-3251 a   19 52 24.42 -32 51 13.8  0.5  0.8    32.8    23.1   0.3   0.5  -0.33 -1.33  0.05   0.24  -0.71  0.05   2.9  0.2    57.7 N 195224-325114                    
J2006.5-2256 J2006-2258   f 20 06 23.26 -22 58 16.1  1.8  1.9     2.9     3.2   0.3   0.8  -9.90 -9.90 -9.90  -9.90   0.24  0.54   2.7  0.7                         J200623.15-225817.0
J2017.5-1618 J2017-1618 a   20 17 45.12 -16 18 21.1  0.6  0.8    19.6    13.5   0.4   0.7  -0.76 -9.90  0.12  -9.90  -0.76  0.11   2.5  1.1    53.6 N 201745-161820                    
J2021.5+0632 J2021+0633 a   20 21 27.67 +06 33 11.7  3.3  5.2    16.2     9.9   4.7   0.9  -0.56 -9.90  0.13  -9.90  -1.00  0.61   1.7  0.6   105.7 N 202127+063320 J202127.38+063318.1
J2021.5+0632 J2021+063A a   20 21 26.53 +06 33 30.5  5.3  5.8    13.3     8.9   4.9   1.0  -0.42 -9.90  0.18  -9.90  -0.81  0.78   2.1  0.7   105.7 N 202127+063320                    
J2034.7-4201 J2034-4200 a f 20 34 51.06 -42 00 37.6  0.6  0.8    11.3    10.1   0.3   0.4   0.36 -9.90  0.14  -9.90  -0.22  0.10   1.7  0.8    10.0 S 203451-420024 J203451.08-420038.2
J2042.8-7317 J2042-7319   f 20 42 02.20 -73 19 12.1  0.8  0.9    10.9    10.7   0.4   1.3  -0.26 -9.90  0.21  -9.90  -0.04  0.25   3.8  1.2    30.0 S 204201-731911 J204201.92-731913.5
J2046.2-4259 J2046-425A   f 20 46 16.43 -42 57 05.8  2.4  2.4     1.9     2.9   0.3   0.5  -9.90 -9.90 -9.90  -9.90   0.82  0.49   2.2  0.8                         J204616.49-425708.2
J2103.5-1112 J2103-1112 a   21 03 24.74 -11 12 19.4  0.5  0.8    25.3    15.0   0.3   0.6  -1.02 -9.90  0.08  -9.90  -1.06  0.09   2.5  0.6    53.0 N 210324-111216                    
J2131.0-5417 J2130-5420 a   21 30 48.35 -54 20 22.4  0.5  0.8    33.1    21.2   0.4   1.5  -0.79 -9.90  0.07  -9.90  -0.90  0.14   3.8  1.0   224.0 S 213048-542023                    
J2134.6-2130 J2134-2130 a f 21 34 30.19 -21 30 30.9  0.5  0.8    92.8   103.9   0.3   0.4   0.62 -0.00  0.02   0.04   0.23  0.01   1.6  0.7    22.1 N 213430-213032                    
J2213.7-4754 J2213-4754 a f 22 13 30.34 -47 54 24.3  0.5  0.8    29.1    28.3   0.3   0.5   0.05 -0.28  0.06   0.19  -0.05  0.04   2.5  1.0    26.0 S 221330-475426 J221330.33-475425.0
J2228.6-1633 J2228-1630   f 22 28 45.28 -16 30 21.8  1.2  1.4     4.9     5.3   0.4   1.3  -9.90 -9.90 -9.90  -9.90   0.15  0.51   2.9  1.2     4.2 N 222845-163016 J222845.33-163021.5
J2251.1-4927 J2251-4929 a f 22 51 28.77 -49 29 10.5  0.6  0.8    24.2    19.9   0.4   1.0  -0.02 -9.90  0.09  -9.90  -0.40  0.11   3.7  1.2    32.0 S 225128-492912 J225128.69-492910.6
J2257.9-3646 J2258-3644   f 22 58 14.87 -36 44 33.5  0.9  1.0    11.8    13.1   0.5   2.0   0.51 -9.90  0.25  -9.90   0.23  0.32   4.2  1.6    10.6 N 225815-364433 J225815.00-364434.2
J2339.6-0532 J2339-0531   f 23 39 31.82 -05 31 06.4  0.7  1.0     7.3     7.4   0.3   0.6  -0.72 -9.90  0.23  -9.90   0.03  0.18   2.1  2.4    11.1 N 233931-053108 J233931.77-053106.3
J2347.2+0707 J2347+0703   f 23 47 06.63 +07 03 52.6  0.7  0.9    11.4     9.5   0.4   1.2  -0.71 -9.90  0.17  -9.90  -0.36  0.26   3.9  1.9    40.0 N 234706+070351                    
J2351.6-7558 J2351-7600 a f 23 51 15.55 -76 00 16.6  0.5  0.8    33.0    29.9   0.3   0.5  -0.08 -0.45  0.05   0.17  -0.20  0.04   2.1  0.9    53.0 S 235115-760012                    
J2351.6-7558 J2351-7556     23 51 06.11 -75 56 43.3  0.7  0.9    13.4     8.8   0.4   0.8  -0.93 -9.90  0.16  -9.90  -0.85  0.19   2.8  1.3    62.0 S 235106-755641                    
J2354.2-6615 J2353-6614     23 53 43.06 -66 14 31.1  1.3  1.8     7.8     4.5   0.5   1.6   0.16 -9.90  0.40  -9.90  -1.10  0.72   3.5  1.0    20.0 S 235342-661427                    


==> table2.txt <==
J/MNRAS/xxx/xxxx       ATCA observations of Fermi unassociated sources (Petrov et al., 2013)
============================================================================================
ATCA observations of Fermi unassociated sources
    Petrov L.
    <Mon. Not. R. Astron. Soc. xxx, xxxx (2013)>
    =2013MNRAS.xxx.xxxxP

============================================================================================
ADC_Keywords: VLBI ; Radio sources
Keywords: catalogs - surveys -- radio -- gamma-ray

Abstract:
   We report results of the first phase of observations with Australia 
Telescope Compact Array (ATCA) at 5 and 9 GHz of the fields around 411 
gamma-ray sources with declinations less than +10 deg detected with 
Fermi but marked as unassociated in the 2FGL catalogue. We have 
detected 424 sources with flux densities in a range of 2 mJy to 6 Jy 
in the fields of 283 gamma-ray sources within their position error 
ellipses drawn to cover the area of 99 per cent probability of their 
localisation. Of them, 146 objects were detected in both bands. 
We found 84 sources with spectral index flatter than -0.5 in our sample. 
The majority of detected sources are weaker than 100 mJy and for this 
reason were not found in previous surveys. Approximately 1/3 of our 
sample, 128 objects, have the probability of being associated by more 
than 10 times than the probability of being a background source found 
in the vicinity of a gamma-ray object by chance. We present the catalogue 
of positions of these sources, estimates of their flux densities and 
spectral indices when available.


Description:
    The catalogue of 229 objects detected only at 5 GHz sub-band 
    within the ellipses of 99% probability of localisation of Fermi
    sources marked as unassociated in 2FGL catalogue.

File Summary:
--------------------------------------------------------------------------------
 FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe        112       87   This file
table2.txt    142      229   The catalog of 229 objects detected at 5 GHz
                             subband only
--------------------------------------------------------------------------------


================================================================================
Byte-by-byte Description of file: table2.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label    Explanations
--------------------------------------------------------------------------------
   1- 12 A12    ---      2FGL_ID  2FGL name of the gamma-ray source ; J2000
  14- 23 A10    ---      Name     IAU name of the radio source ; J2000
  25- 26 A2     ---      Flag     Flag(1)  
  29- 30 I2     h        RAh      Hour of Right Ascension (J2000)
  32- 33 I2     min      RAm      Minute of Right Ascension (J2000) 
  35- 39 F5.2   s        RAs      Second of Right Ascension (J2000) 
      41 A1     ---      DE-      Sign of the Declination (J2000)
  42- 43 I2     deg      DEd      Degree of Declination (J2000)
  45- 46 I2     arcmin   DEm      Arcminute  of Declination (J2000) 
  48- 51 F4.1   arcsec   DEs      Arcsecond  of Declination (J2000) 
  53- 56 F4.1   arcsec e_RAs      Uncertainty in RAs; without cos{delta} factor
  58- 61 F4.1   arcsec e_DEs      Uncertainty in DEs
  63- 69 F7.1   mJy      F5       Flux density at 5 GHz
  71- 74 F4.1   mJy    e_F5       Uncertainty in flux density at 5 GHz
  77- 81 F5.2   ---      Sp5      Spectral index between 4.58 and 6.42 GHz
  83- 87 F5.2   ---    e_Sp5      Error of spectral index between 4.58 and 6.42 GHz
  90- 93 F4.1   arcmin   D        Distance between gamma-ray and radio source
  96- 98 F3.1   ---      Nd       Distance between gamma-ray and radio source normalized by is uncertainty
 100-106 F7.1   mJy      F1       Flux density of matching source at 1GHz from NVSS, SUMMS, or MGPS-2 catalogues
 108-108 A1     ---      C1       Matching 1GHz catalogue label (2)
 110-122 A13    ---      I1       ID of a matching object in 1GHz catalogues: NVSS, SUMMS, or MGPS-2
 124-142 A19    ---      Iw       ID of a matching object in WISE catalogue
--------------------------------------------------------------------------------
Note (1): 
        a = a source is high confidence: it has likelihood ratio greater than 10
        e = a source was found in a field of extended objects
        f = a source has spectral index flatter than -0.5 between 5 and GHz
Note (2): 
        N = NVSS
        M = MGPS-2
        S = SUMMS
Note (3): 
        Fillvalue -9.9 means no information about this parameter is available
--------------------------------------------------------------------------------
Acknowledgments:
    Leonid Petrov, Leonid.Petrov(at)lpetrov.net
--------------------------------------------------------------------------------
J0014.3-0509 J0014-0512     00 14 33.84 -05 12 48.0  3.3  3.8     2.7  0.6  -9.90 -9.90   5.1  1.5     4.3 N 001433-051244 J001433.86-051249.6
J0158.4+0107 J0158+0108     01 58 41.88 +01 08 23.7  3.2  4.5     3.0  0.7  -9.90 -9.90   4.2  1.1    17.6 N 015842+010817                    
J0200.4-4105 J0200-4109     02 00 20.91 -41 09 37.2  1.5  1.7     4.8  0.5  -9.90 -9.90   3.9  1.7                         J020020.94-410935.6
J0226.1+0943 J0226+0937     02 26 13.81 +09 37 26.9  0.5  0.8   157.7  0.9  -0.22  0.03   5.8  2.5   374.6 N 022613+093726 J022613.70+093726.8
J0312.5-0914 J0312-0914     03 12 16.22 -09 14 17.5  3.1  2.4    11.3  1.5  -0.13  0.29   4.4  1.5    39.2 N 031216-091421 J031216.17-091418.7
J0312.5-0914 J0312-091A     03 12 18.26 -09 14 35.7  5.1  3.7     5.1  1.5  -9.90 -9.90   3.9  1.4                         J031218.15-091436.4
J0312.5-0914 J0312-0919     03 12 21.67 -09 19 01.4  2.0  2.2     5.8  0.7  -9.90 -9.90   5.0  2.1    10.6 N 031221-091906 J031221.58-091902.8
J0316.1-6434 J0315-6436     03 15 13.84 -64 36 35.5  0.6  0.8    46.6  1.0   0.31  0.13   6.3  2.5   226.0 S 031513-643636 J031513.99-643635.9
J0316.1-6434 J0315-6435     03 15 14.99 -64 35 06.5  0.9  1.0    19.4  0.9  -0.14  0.25   5.7  2.3   137.0 S 031514-643507 J031514.94-643506.2
J0340.7-2421 J0340-2427     03 40 33.72 -24 27 09.5  0.7  1.0    33.1  1.3   0.91  0.22   6.5  1.8    82.4 N 034033-242712                    
J0340.7-2421 J0340-2424     03 40 22.88 -24 24 05.6  1.3  1.4    12.1  0.9  -9.90 -9.90   5.8  1.5     4.7 N 034022-242411 J034022.89-242407.2
J0345.2-2356 J0345-2352     03 45 18.41 -23 52 20.0  0.6  0.8    28.5  0.6   0.88  0.12   4.3  1.8    29.2 N 034518-235218 J034518.31-235220.4
J0409.5+0509 J0409+0506     04 09 35.03 +05 06 06.7  1.6  2.1     5.5  0.5  -9.90 -9.90   3.3  1.0    18.8 N 040935+050609 J040935.26+050607.0
J0409.5+0509 J0409+050A     04 09 26.04 +05 06 46.3  2.7  3.3     2.5  0.4  -9.90 -9.90   3.2  1.0    10.5 N 040925+050641 J040925.78+050642.6
J0416.0-4355 J0416-4350     04 16 13.17 -43 50 56.9  0.6  0.9    29.9  0.7   0.18  0.16   5.2  1.5    36.0 S 041613-435057                    
J0420.9-3743 J0420-3744     04 20 25.07 -37 44 46.8  0.6  0.8    61.4  1.0   1.00  0.10   6.1  2.5    57.3 N 042025-374443                    
J0427.2-6705 J0427-6703     04 27 16.45 -67 03 27.4  2.9  3.6     2.2  0.4  -9.90 -9.90   2.4  0.6                                            
J0427.2-6705 J0426-6700     04 26 51.68 -67 00 26.5  3.6  4.6     6.3  1.3  -9.90 -9.90   5.9  1.5    22.0 S 042652-670019 J042652.08-670020.7
J0439.8-1858 J0439-1900     04 39 56.30 -19 00 28.7  1.6  2.1     4.7  0.4  -9.90 -9.90   1.7  1.2    15.1 N 043956-190027 J043956.22-190026.0
J0438.0-7331 J0436-7329     04 36 55.11 -73 29 16.5  3.1  3.1     4.5  0.8  -9.90 -9.90   5.4  2.2    22.0 S 043654-732913 J043654.66-732912.6
J0458.4+0654 J0458+0650     04 58 06.75 +06 50 12.3  2.8  3.3     7.9  1.3  -9.90 -9.90   6.0  1.8                         J045806.70+065013.3
J0515.0-4411 J0515-4415     05 15 16.84 -44 15 24.7  1.1  1.3    10.4  0.6  -0.82  0.36   4.5  1.0    37.0 S 051516-441526 J051516.71-441524.7
J0523.3-2530 J0523-2531     05 23 12.78 -25 31 54.9  3.0  2.4     2.2  0.3  -9.90 -9.90   2.2  1.6                         J052313.07-253154.4
J0534.9-0450 J0535-0452     05 35 14.08 -04 52 00.1  0.9  1.3    35.9  1.2   0.72  0.22   5.3  2.0                                            
J0543.2-0120 J0542-0121     05 42 50.77 -01 21 53.0  2.7  2.9     9.1  1.3  -9.90 -9.90   6.2  2.3    30.5 N 054250-012152                    
J0547.1+0020 J0547+0017     05 47 08.11 +00 17 53.7  2.2  2.7     5.3  0.5  -9.90 -9.90   2.4  0.9     3.3 N 054707+001753 J054707.90+001756.1
J0555.9-4348 J0556-4351     05 56 18.51 -43 51 46.0  0.8  0.9    28.2  0.9   0.34  0.20   5.6  1.8    28.0 S 055618-435146                    
J0607.5-0618 J0607-0623 a   06 07 45.95 -06 23 03.9  0.5  0.8  6774.6  1.5   0.76  0.01   5.9  1.6  4110.2 N 060746-062303                    
J0620.8-2556 J0620-2601     06 20 55.76 -26 01 04.9  2.3  2.3     4.9  0.7  -9.90 -9.90   4.8  1.6    14.3 N 062056-260110 J062055.94-260107.1
J0620.8-2556 J0620-2553     06 20 44.68 -25 53 30.7  2.8  2.5     3.2  0.4  -9.90 -9.90   3.5  1.1     6.9 N 062044-255330 J062044.54-255332.8
J0642.9+0319 J0642+0318     06 42 36.09 +03 18 29.8  2.0  2.3     6.7  0.7  -9.90 -9.90   5.0  2.1    17.1 N 064236+031824                    
J0658.4+0633 J0658+0637     06 58 44.91 +06 37 18.6  0.8  1.1    26.0  1.2   0.70  0.27   6.0  2.2    24.9 N 065844+063711                    
J0658.4+0633 J0658+0636     06 58 09.12 +06 36 43.1  1.8  2.3     9.4  1.1  -9.90 -9.90   5.5  2.2    40.3 N 065809+063636                    
J0708.5-1020 J0708-1022     07 08 12.69 -10 22 01.4  1.5  1.6     7.9  0.5  -9.90 -9.90   4.4  1.2     8.6 N 070812-102200                    
J0713.5-0952 J0713-0952     07 13 53.23 -09 52 16.7  1.3  1.4     9.6  0.6  -9.90 -9.90   4.8  0.7    43.1 N 071353-095216                    
J0719.2-5000 J0719-4956     07 19 18.08 -49 56 03.0  1.0  1.0    20.0  0.7  -0.24  0.22   4.9  1.9   108.0 S 071918-495606                    
J0737.1-3235 J0737-3231     07 37 12.69 -32 31 05.6  1.8  1.9     5.2  0.5  -9.90 -9.90   4.2  1.4    17.9 N 073712-323106 J073712.69-323106.3
J0742.7-3113 J0743-3118     07 43 01.27 -31 18 43.3  4.8  4.2    18.5  3.2  -9.90 -9.90   6.6  1.9    25.7 N 074301-311839                    
J0744.1-2523 J0743-2525     07 43 52.53 -25 25 30.4  5.2  4.5     2.0  0.5  -9.90 -9.90   4.6  2.6                         J074352.50-252532.2
J0746.0-0222 J0746-0220     07 46 21.42 -02 20 09.9  0.6  0.8    24.4  0.6  -0.21  0.14   4.4  2.3    61.1 N 074621-022010                    
J0748.5-2204 J0748-2206     07 48 22.01 -22 06 53.5  2.1  2.1     5.0  0.5  -9.90 -9.90   3.6  0.9     8.4 N 074821-220651 J074821.89-220650.7
J0803.2-0339 J0803-0343     08 03 20.86 -03 43 02.4  0.9  1.1    11.4  0.5  -0.68  0.28   4.3  2.5    30.1 N 080320-034301                    
J0802.6-0940 J0802-0942     08 02 15.74 -09 42 49.1  1.9  1.8    14.0  1.1  -9.90 -9.90   6.4  2.9                         J080215.63-094250.8
J0807.0-6511 J0807-6514     08 07 11.33 -65 14 46.7  1.6  1.8     3.6  0.3  -9.90 -9.90   3.5  1.0    14.0 S 080711-651442                    
J0807.0-6511 J0806-6510 a   08 06 57.41 -65 10 52.8  3.2  2.6     2.0  0.3  -9.90 -9.90   1.0  0.3                                            
J0838.8-2828 J0838-2825     08 38 30.15 -28 25 55.5  0.6  0.8    29.9  0.7   0.75  0.14   5.4  3.0    16.5 N 083830-282553 J083830.05-282556.1
J0846.7-4053 J0847-4056     08 47 09.47 -40 56 24.3  3.7  3.1     2.9  0.5  -9.90 -9.90   4.9  1.4    17.4 M 084709-405629 J084709.62-405626.4
J0850.1-4846 J0850-4845     08 50 27.10 -48 45 14.5  2.3  2.2     4.8  0.5  -9.90 -9.90   2.9  1.1    21.6 M 085026-484514                    
J0900.5-4441 J0901-4438     09 01 04.11 -44 38 23.2  2.7  2.5     6.0  0.8  -9.90 -9.90   5.8  1.8    14.6 M 090103-443829                    
J0901.7-4655 J0901-4652  e  09 01 31.46 -46 52 07.2  5.8  9.8    28.7  4.4  -9.90 -9.90   3.7  1.6                         J090131.40-465153.1
J0904.0-4823 J0903-4826 ae  09 03 27.18 -48 26 03.2  0.5  0.8  7246.3 16.3   1.49  0.01   6.5  2.0                                            
J0904.0-4823 J0903-4828 ae  09 03 38.05 -48 28 01.3  0.5  0.8  2120.7  5.6   1.33  0.01   6.1  2.0                                            
J0937.9-1434 J0938-1430     09 38 15.56 -14 30 49.5  1.5  1.6    12.9  1.0  -9.90 -9.90   6.4  2.2    49.1 N 093815-143047                    
J1010.7-5643 J1010-5645 ae  10 10 54.79 -56 45 19.8  2.4  4.7    46.8  3.1   0.65  0.23   2.1  0.7    10.6 M 101055-564517 J101054.44-564527.5
J1010.7-5643 J1010-564A  e  10 10 57.04 -56 45 47.4 17.3 13.8     1.9  2.9  -9.90 -9.90   2.7  0.9                         J101057.65-564547.8
J1012.1-4236 J1012-4242     10 12 00.63 -42 42 08.4  3.0  2.6     8.2  1.0  -9.90 -9.90   6.1  1.8                         J101200.44-424212.5
J1032.9-8401 J1030-8403     10 30 16.26 -84 03 11.3  0.7  0.9    21.6  0.5   0.14  0.15   4.6  1.8    16.0 S 103014-840307                    
J1032.9-8401 J1035-8403     10 35 47.86 -84 03 09.3  2.2  2.8     8.4  0.9  -9.90 -9.90   4.9  1.9    23.0 S 103547-840302 J103549.63-840312.2
J1038.6-5850 J1038-5846  e  10 38 03.57 -58 46 28.3  0.6  0.8   155.9  1.8   0.99  0.07   5.9  3.0    47.1 M 103804-584625                    
J1046.8-6005 J1046-6002 ae  10 46 50.69 -60 02 23.8  0.5  0.8   893.7  3.0  -2.14  0.02   2.8  1.3                                            
J1046.8-6005 J1046-6004 ae  10 46 38.70 -60 04 32.2  0.6  0.8   167.2  2.4  -4.50  0.08   1.5  0.7                                            
J1046.8-6005 J1046-6005 ae  10 46 17.27 -60 05 21.6  0.5  0.8   264.2  1.8  -0.92  0.03   4.0  1.6                                            
J1056.0-5853 J1055-5849 a   10 55 47.17 -58 49 47.8  1.5 40.1   294.6 19.8  -9.90 -9.90   3.9  1.5                         J105546.43-584957.9
J1056.2-6021 J1056-6027     10 56 11.87 -60 27 12.7  0.5  0.8   216.4  0.9   0.66  0.03   5.7  2.7   209.1 M 105611-602713                    
J1058.7-6621 J1059-6619     10 59 26.14 -66 19 56.5  0.9  1.0    22.0  0.7  -0.58  0.20   4.7  1.9    77.2 M 105926-661957 J105926.11-661958.3
J1058.7-6621 J1058-6626     10 58 32.14 -66 26 00.9  1.1  1.3    11.2  0.5   0.31  0.31   4.2  1.4    22.2 M 105831-662602 J105831.91-662601.9
J1059.9-2051 J1100-2056     11 00 14.77 -20 56 24.2  0.6  0.8    66.0  1.0   0.09  0.09   6.0  1.9   232.7 N 110014-205621                    
J1059.9-2051 J1059-2053     10 59 35.97 -20 53 14.6  0.7  0.8    30.4  0.7  -1.07  0.14   5.1  1.4   137.9 N 105935-205311                    
J1059.3-6118 J1059-6115 ae  10 59 18.83 -61 15 55.7  1.2  1.2   320.3  7.4   0.58  0.08   2.9  0.7                                            
J1059.3-6118 J1059-6122 ae  10 59 25.67 -61 22 32.7  0.9  1.2    36.1  1.4   1.72  0.18   3.9  1.0                                            
J1059.3-6118 J1059-6120 ae  10 59 36.65 -61 20 40.0  0.6  0.8    80.6  0.9  -0.71  0.06   2.9  0.7                                            
J1059.3-6118 J1059-612A ae  10 59 14.64 -61 20 35.3  1.1  0.9   104.1  2.9   2.75  0.09   1.9  0.4                                            
J1059.3-6118 J1059-6117 ae  10 59 40.97 -61 17 09.2  0.6  0.8    60.0  0.6  -2.20  0.06   3.2  0.6    99.6 M 105942-611709                    
J1105.4-7622 J1105-7617     11 05 13.05 -76 17 16.6  4.3  5.7     3.0  0.6  -9.90 -9.90   5.1  1.9                         J110514.87-761722.0
J1118.9-6027 J1119-6025     11 19 10.62 -60 25 37.5  1.8  1.8     2.9  0.2  -9.90 -9.90   2.9  1.0    10.7 M 111912-602536                    
J1115.0-2204 J1119-6022     11 19 14.57 -60 22 54.1  0.7  0.9    53.8  1.0   0.16  0.12   5.5  1.9                                            
J1115.0-2204 J1119-6032     11 19 04.34 -60 32 03.6  0.8  0.9    24.8  0.6  -0.35  0.16   4.2  1.3                                            
J1123.3-2527 J1123-2524     11 23 35.15 -25 24 04.1  1.1  1.2    12.8  0.6  -0.92  0.32   5.0  1.4    31.4 N 112335-252402 J112335.09-252401.8
J1123.3-2527 J1123-2526     11 23 36.76 -25 26 35.6  2.5  2.1     3.5  0.4  -9.90 -9.90   3.8  0.9    15.2 N 112336-252634                    
J1138.8-6233 J1138-6233     11 38 07.69 -62 33 44.6  1.4  1.4     9.8  0.6  -0.02  0.36   4.7  1.4    10.7 M 113806-623343                    
J1138.8-6233 J1138-6235     11 38 15.43 -62 35 47.9  1.8  1.7     4.6  0.4  -9.90 -9.90   4.4  1.5    44.2 M 113815-623546                    
J1156.7-0751 J1156-0747     11 56 53.39 -07 47 53.4  2.0  5.5    -9.9 -9.9  -9.90 -9.90   3.8  0.7    13.9 N 115654-074800                    
J1207.3-5055 J1207-5051     12 07 10.11 -50 51 38.2  1.7  1.7     5.3  0.5  -9.90 -9.90   4.6  1.5    29.0 S 120710-505137                    
J1214.1-4410 J1213-4405     12 13 55.50 -44 05 46.5  3.9  4.0     3.1  0.7  -9.90 -9.90   4.7  1.8    22.0 S 121355-440547 J121355.69-440549.7
J1221.4-0633 J1221-0630     12 21 17.49 -06 30 38.2  2.5  2.8     4.2  0.5  -9.90 -9.90   3.3  1.3     6.8 N 122117-063038                    
J1221.4-0633 J1221-063A     12 21 39.42 -06 30 29.5  3.3  3.5     2.9  0.5  -9.90 -9.90   4.3  1.7    17.9 N 122140-063035                    
J1231.3-5112 J1231-5108     12 31 45.23 -51 08 45.2  1.5  1.5     9.8  0.7  -9.90 -9.90   5.4  1.7                         J123145.51-510845.6
J1231.3-5112 J1230-5112     12 30 53.39 -51 12 32.7  1.6  1.6     6.3  0.5  -9.90 -9.90   4.3  1.2    35.0 S 123053-511229                    
J1231.1-6512 J1231-6516     12 31 04.26 -65 16 34.3  2.1  2.5     4.1  0.5  -9.90 -9.90   3.9  1.5    10.2 M 123103-651633                    
J1236.1-6155 J1236-6151 a   12 36 02.35 -61 51 08.6  0.5  0.8  3614.2  1.7   0.18  0.01   4.3  1.5  1897.0 M 123602-615104                    
J1243.9-6232 J1243-6236     12 43 31.37 -62 36 13.5  0.5  0.8   103.4  0.6   0.70  0.03   4.7  2.2    20.5 M 124330-623614 J124331.42-623613.4
J1255.8-5828 J1256-5824     12 56 04.84 -58 24 57.1  2.1  2.0     4.8  0.5  -9.90 -9.90   3.8  0.5    11.8 M 125604-582456                    
J1312.9-2351 J1312-2349     13 12 35.41 -23 49 10.1  1.6  1.5     9.7  0.7  -9.90 -9.90   5.7  2.0    10.2 N 131235-234911 J131235.21-234910.1
J1312.9-2351 J1313-2348     13 13 00.82 -23 48 34.9  1.6  1.6     3.5  0.3  -9.90 -9.90   3.1  0.8     7.3 N 131300-234832                    
J1317.2-6304 J1316-6304     13 16 34.69 -63 04 06.7  1.0  1.2    10.0  0.5  -0.39  0.31   4.5  1.9                                            
J1320.1-5756 J1320-5756 a   13 20 23.67 -57 56 14.4  3.4  4.1     5.5  0.8  -9.90 -9.90   1.6  0.7                         J132024.43-575613.0
J1324.4-5411 J1324-5415     13 24 57.20 -54 15 01.9  3.6  3.3     3.6  0.7  -9.90 -9.90   5.3  1.3    13.8 M 132457-541458 J132457.37-541503.2
J1329.5-3448 J1329-3450     13 29 07.44 -34 50 10.8  4.2  3.6     5.7  1.1  -9.90 -9.90   6.2  1.9    17.8 N 132907-345008 J132907.34-345009.9
J1335.3-4058 J1335-4101     13 35 44.77 -41 01 10.5  1.7  1.5     6.8  0.5  -9.90 -9.90   4.9  1.6    14.0 S 133544-410113                    
J1335.4-5658 J1335-5700     13 35 58.53 -57 00 54.6  1.1  1.1    10.9  0.6   0.17  0.31   4.7  1.6                                            
J1345.8-3356 J1346-3352     13 46 13.15 -33 52 40.8  1.0  1.1    17.2  0.9   0.46  0.30   6.0  2.4    59.4 N 134613-335240 J134613.25-335238.6
J1347.0-2956 J1346-2953     13 46 52.98 -29 53 47.3  1.1  1.2     5.8  0.3  -0.22  0.37   3.5  1.5    12.0 N 134653-295346                    
J1358.8-6027 J1358-6028 a   13 58 55.10 -60 28 23.5  2.2  2.6    21.7  1.9   0.15  0.32   1.1  0.5                                            
J1358.8-6027 J1359-6026 a   13 59 03.12 -60 26 34.0  2.4 10.9    99.0  5.9  -0.11  0.18   1.7  0.9                         J135901.78-602631.7
J1400.2-2412 J1400-2409     14 00 10.16 -24 09 57.8  2.8  2.7     2.0  0.3  -9.90 -9.90   3.2  1.0     3.7 N 140010-240957 J140010.18-240959.5
J1404.0-5244 J1404-5244     14 04 13.51 -52 44 55.2  4.2  4.3     1.3  0.3  -9.90 -9.90   1.6  0.4                                            
J1407.4-2948 J1407-2948     14 07 13.92 -29 48 39.0  2.4  2.3     3.5  0.4  -9.90 -9.90   2.6  0.3     8.9 N 140714-294838                    
J1417.5-4404 J1417-4404     14 17 16.80 -44 04 40.5  2.4  2.1     2.4  0.3  -9.90 -9.90   2.4  0.8                         J141716.52-440443.2
J1437.2-5211 J1437-5215     14 37 19.13 -52 15 45.0  4.3  4.6     1.8  0.5  -9.90 -9.90   4.4  1.0                         J143718.74-521543.9
J1446.6-5753 J1446-5754     14 46 10.65 -57 54 58.2  1.7  1.8     5.0  0.5  -9.90 -9.90   4.0  1.1                                            
J1458.5-2121 J1458-2121     14 58 48.60 -21 21 56.8  1.8  1.8     3.9  0.4  -9.90 -9.90   3.3  1.3    11.6 N 145848-212157                    
J1510.9-5808 J1511-5812     15 11 02.35 -58 12 07.3  1.1  1.5    32.9  1.4  -1.83  0.23   3.9  2.0                                            
J1513.9-2256 J1513-2300     15 13 48.33 -23 00 37.0  2.9  3.1     2.8  0.5  -9.90 -9.90   4.1  1.4     8.4 N 151348-230036 J151348.46-230035.1
J1518.4-5233 J1518-5233     15 18 05.51 -52 33 40.7  2.4  2.5     4.0  0.5  -9.90 -9.90   3.3  1.7    13.6 M 151805-523342                    
J1528.0-5841 J1527-5846     15 27 35.95 -58 46 21.4  1.5  1.7    13.2  0.9  -9.90 -9.90   5.9  2.6    13.3 M 152735-584616                    
J1528.0-5841 J1528-5842     15 28 04.18 -58 42 57.4  2.2  2.3     2.1  0.2  -9.90 -9.90   1.5  0.8    10.9 M 152804-584244                    
J1543.7-0241 J1543-0242     15 43 59.26 -02 42 08.1  2.3  2.6     2.3  0.4  -9.90 -9.90   3.8  0.9                                            
J1544.5-1126 J1544-1124     15 44 14.33 -11 24 42.0  1.2  1.3    10.4  0.6   0.27  0.37   5.1  1.9    30.0 N 154414-112443                    
J1544.1-2554 J1544-2550 a   15 44 12.75 -25 50 01.5  0.5  0.8    62.9  0.5  -0.67  0.04   4.7  1.6   211.6 N 154412-255000                    
J1551.0-4636 J1550-4632     15 50 49.80 -46 32 12.2  3.6  3.6     3.9  0.8  -9.90 -9.90   5.0  1.5    11.7 M 155049-463221 J155049.76-463212.0
J1551.3-5333 J1551-5335 ae  15 51 31.32 -53 35 24.4  0.8  1.3    27.0  1.1  -0.92  0.16   2.3  1.0                                            
J1551.3-5333 J1551-533A ae  15 51 31.32 -53 33 49.6  0.9  1.2    18.0  0.7  -0.18  0.17   1.6  0.6                                            
J1551.3-5333 J1551-5332  e  15 51 49.84 -53 32 37.2  1.5  1.8    57.4  3.0  -3.32  0.31   4.4  2.1                                            
J1554.4-5317 J1554-5314     15 54 24.27 -53 14 41.0  0.8  0.9    -9.9 -9.9  -9.90 -9.90   2.8  1.7    42.1 M 155425-531434                    
J1610.1-4808 J1609-4807     16 09 46.13 -48 07 05.0  2.9  2.3     7.1  0.7  -9.90 -9.90   4.4  1.0    31.2 M 160945-480701                    
J1615.2-5138 J1615-5134     16 15 12.62 -51 34 53.3  1.9  2.3    24.1  1.6   2.05  0.39   3.2  3.0                                            
J1614.9-5212 J1614-5213 a   16 14 53.92 -52 13 32.1  4.0  6.1    33.1  3.0  -9.90 -9.90   1.4  0.5                         J161453.79-521333.2
J1617.3-5336 J1617-5332     16 17 14.22 -53 32 06.6  1.4  1.5     9.7  0.6   0.54  0.40   4.9  1.5                         J161714.42-533206.0
J1617.3-5336 J1617-5339     16 17 44.82 -53 39 04.0  3.2  3.0     3.9  0.6  -9.90 -9.90   4.1  1.3                         J161744.72-533901.6
J1618.0-5825 J1618-5820     16 18 26.33 -58 20 30.7  1.2  1.3    19.2  1.1   0.88  0.36   6.3  2.4    18.8 M 161825-582025                    
J1617.6-4219 J1617-4221     16 17 49.30 -42 21 07.6  3.2  2.5     3.6  0.4  -9.90 -9.90   1.9  0.3                                            
J1620.6-5111 J1620-5110 ae  16 20 57.37 -51 10 40.7  1.1  1.0   260.2  9.0   3.86  0.11   2.9  1.4                         J162057.41-511039.0
J1620.6-5111 J1621-5108 ae  16 21 04.43 -51 08 31.9  1.1  1.9   154.4  7.1   2.88  0.18   5.0  2.1                                            
J1620.6-5111 J1620-5117 ae  16 20 42.16 -51 17 04.2  1.2  1.8   323.7 19.6  -9.90 -9.90   5.4  1.9                                            
J1622.8-0314 J1623-0316     16 23 15.24 -03 16 13.5  2.6  2.6     5.5  0.8  -9.90 -9.90   5.8  2.1     9.8 N 162315-031611                    
J1622.8-0314 J1622-0312     16 22 49.63 -03 12 37.9  3.9  4.3     0.9  0.3  -9.90 -9.90   2.1  0.9     3.9 N 162249-031245                    
J1630.2-4752 J1630-4750 ae  16 30 33.73 -47 50 18.8  0.7  0.8   107.4  1.2  -0.31  0.05   3.7  2.4    54.8 M 163034-475011                    
J1630.2-4752 J1630-475A ae  16 30 12.98 -47 50 51.3  0.8  0.9    88.7  2.0  -0.59  0.08   1.6  1.0                                            
J1630.2-4752 J1630-4749  e  16 30 13.14 -47 49 22.3  8.9  8.2    27.5  7.7  -9.90 -9.90   3.1  1.9                         J163012.95-474924.0
J1634.4-4743 J1634-4741 ae  16 34 10.84 -47 41 59.2  0.5  0.8   722.8  2.8  -1.63  0.02   3.5  2.6                                            
J1639.7-5504 J1640-5505     16 40 04.81 -55 05 41.5  1.5  1.6     6.3  0.4  -9.90 -9.90   3.1  1.6    26.3 M 164005-550544                    
J1641.8-5319 J1641-5316     16 41 39.12 -53 16 29.2  1.8  1.8     4.3  0.4  -9.90 -9.90   3.6  1.3    38.3 M 164139-531630 J164138.89-531629.4
J1645.7-2148 J1645-2145     16 45 42.17 -21 45 52.4  2.2  2.6     2.5  0.4  -9.90 -9.90   3.2  0.6     7.0 N 164542-214551                    
J1646.7-1333 J1646-1328     16 46 51.91 -13 28 48.4  0.5  0.8    32.1  0.6  -0.43  0.10   4.7  1.9    98.9 N 164651-132849                    
J1652.5-4351 J1652-4354 a   16 52 52.47 -43 54 20.3  0.5  0.8   314.4  0.5   0.55  0.01   4.9  2.5   223.6 M 165252-435420                    
J1651.8-4439 J1652-4442     16 52 12.39 -44 42 50.7  0.7  0.9    17.8  0.8   0.45  0.17   5.3  1.2                                            
J1651.8-4439 J1652-4443 a   16 52 14.11 -44 43 38.9  1.0  1.4    79.4  2.8   0.22  0.18   6.0  1.3    11.5 M 165213-444320                    
J1656.4-0738 J1656-0744     16 56 36.45 -07 44 45.5  0.9  1.2    17.0  0.9   0.28  0.31   6.1  2.1    59.8 N 165636-074444                    
J1704.9-4618 J1704-4624     17 04 53.32 -46 24 04.2  2.1  2.5     9.2  1.0  -9.90 -9.90   5.9  1.1    46.5 M 170453-462400                    
J1709.0-0821 J1709-0820     17 09 12.67 -08 20 05.6  3.1  3.6     1.9  0.4  -9.90 -9.90   3.2  0.7                         J170912.95-082010.1
J1710.0-0323 J1710-0326     17 10 14.20 -03 26 59.2  1.7  2.1     5.0  0.5  -9.90 -9.90   4.0  0.9    14.1 N 171014-032657                    
J1726.6-3545 J1726-3548     17 26 58.68 -35 48 55.4  0.8  1.0    12.6  0.5  -0.64  0.22   4.8  1.9    28.7 N 172659-354901                    
J1729.5-0854 J1729-0852     17 29 35.89 -08 52 26.0  2.1  2.3     2.1  0.3  -9.90 -9.90   2.3  0.5     4.4 N 172936-085227 J172935.96-085228.0
J1733.4-2812 J1733-2810     17 33 44.83 -28 10 42.9  2.1  2.2     2.8  0.4  -9.90 -9.90   4.4  1.6     2.5 N 173344-281055                    
J1741.1-6750 J1741-6754     17 41 26.15 -67 54 07.0  3.3  3.6     2.4  0.4  -9.90 -9.90   3.5  1.1                         J174125.99-675404.4
J1747.2-3507 J1747-3503     17 47 29.21 -35 03 29.7  2.1  2.1     4.8  0.5  -9.90 -9.90   4.8  1.3    11.6 N 174729-350329                    
J1747.3-2825 J1747-2824 a   17 47 12.84 -28 24 38.6  0.5  0.8  1893.7  6.9  -0.38  0.02   2.7  2.2                                            
J1747.6+0324 J1747+0320     17 47 31.35 +03 20 29.2  0.8  1.1    12.5  0.5  -1.19  0.25   4.5  1.4    38.3 N 174731+032032                    
J1748.9-3923 J1748-3921     17 48 52.97 -39 21 16.9  5.1  4.5     1.2  0.3  -9.90 -9.90   2.2  0.8                         J174852.90-392116.2
J1754.1-2930 J1753-2929     17 53 56.59 -29 29 53.5  1.8  1.8     2.5  0.3  -9.90 -9.90   2.8  1.3     3.7 N 175356-292957                    
J1754.4-2538 J1754-2534     17 54 38.85 -25 34 44.7  0.5  0.8    60.1  0.5   0.90  0.05   4.7  2.0                                            
J1754.4-2538 J1754-2540 a   17 54 10.08 -25 40 32.9  0.7  1.0    88.3  2.9   1.42  0.13   4.4  1.9                                            
J1758.8-2402 J1758-2401 ae  17 58 45.93 -24 01 26.3  1.1  1.6     9.7  0.6  -2.21  0.35   1.8  0.7                                            
J1758.8-2402 J1758-2403  e  17 58 40.13 -24 03 41.1  1.2  1.6     7.4  0.6  -9.90 -9.90   2.8  1.1                                            
J1759.2-3853 J1759-3847     17 59 25.82 -38 47 53.7  3.8  4.4    10.4  1.7  -9.90 -9.90   6.5  2.5     8.6 N 175926-384753 J175925.50-384752.9
J1759.5-0521 J1759-0518     17 59 22.54 -05 18 11.1  0.8  1.1     9.5  0.4  -0.72  0.27   4.2  1.5    23.2 N 175922-051809                    
J1802.8-6706 J1802-6705     18 02 32.70 -67 05 50.4  2.8  3.0     2.1  0.3  -9.90 -9.90   1.8  0.6     9.0 S 180232-670557 J180232.13-670549.9
J1808.5-2037 J1808-2031     18 08 34.01 -20 31 49.5  0.9  1.2     9.7  0.5   1.28  0.35   5.3  2.4                                            
J1808.5-2037 J1808-2035 a   18 08 25.17 -20 35 11.5  1.4  2.7   115.7  5.9  -2.25  0.20   2.8  1.3                                            
J1808.5-2037 J1808-2038     18 08 52.30 -20 38 13.3  1.5  1.5     4.5  0.3  -9.90 -9.90   4.5  2.1                                            
J1808.3-3356 J1807-3355     18 07 51.26 -33 55 33.0  2.8  2.3     6.8  0.9  -9.90 -9.90   6.4  2.6    14.2 N 180751-335529                    
J1808.3-3356 J1808-3355     18 08 14.58 -33 55 03.3  4.0  3.6     1.1  0.2  -9.90 -9.90   1.9  0.7                         J180814.36-335504.1
J1811.3-2421 J1811-2422     18 11 32.80 -24 22 47.8  1.8  1.7     3.5  0.4  -9.90 -9.90   3.1  0.8     7.6 N 181133-242246                    
J1813.7-1139 J1813-1136     18 13 26.03 -11 36 08.4  1.6  1.7     7.7  0.7  -9.90 -9.90   5.6  2.1    18.6 N 181325-113607 J181326.20-113607.8
J1813.6-2821 J1813-2823     18 13 13.68 -28 23 08.3  0.8  0.9    22.5  0.8   0.02  0.20   5.5  2.0    50.5 N 181313-282307                    
J1817.6-1651 J1817-1651 a   18 17 23.77 -16 51 11.2  1.1  1.7    58.5  1.5  -0.09  0.15   3.5  1.0                                            
J1819.3-1523 J1819-1527     18 19 25.50 -15 27 36.5  1.0  1.2     8.7  0.5  -1.12  0.32   4.3  2.1                                            
J1820.6-3219 J1820-3216     18 20 45.11 -32 16 08.2  5.5  5.4    -9.9 -9.9  -9.90 -9.90   3.5  0.9     4.8 N 182045-321621                    
J1823.1-1338 J1823-1340 ae  18 23 05.97 -13 40 00.7  1.6  2.3    38.4  4.9  -9.90 -9.90   1.8  1.5                         J182305.70-134002.3
J1829.1-0340 J1829-0344     18 29 00.96 -03 44 02.8  1.2  2.1     9.9  0.8  -0.61  0.28   4.4  1.3    57.4 N 182901-034352 J182901.01-034402.5
J1829.1-0340 J1829-0343     18 29 02.28 -03 43 27.5  2.0  3.1     5.1  0.7  -9.90 -9.90   3.7  1.1                         J182902.52-034332.1
J1829.1-0340 J1828-0345     18 28 54.43 -03 45 17.5  1.4  1.7    13.5  1.2  -9.90 -9.90   6.4  1.9    56.2 N 182854-034516                    
J1830.9-3132 J1830-3126     18 30 45.98 -31 26 39.4  0.8  0.9    41.1  1.5   0.23  0.14   6.5  2.6   216.4 N 183046-312646                    
J1830.9-3132 J1830-312A     18 30 49.50 -31 26 57.7  1.3  1.4    17.6  1.2   0.04  0.29   5.9  2.4                                            
J1830.9-3132 J1831-3127     18 31 07.22 -31 27 18.5  2.3  3.9    18.7  2.1  -9.90 -9.90   5.8  2.4    49.7 N 183107-312720                    
J1832.0-0200 J1831-0204  e  18 31 43.05 -02 04 14.9  0.7  1.0   215.2  5.6   0.17  0.08   5.5  2.5                                            
J1832.0-0200 J1831-0201 ae  18 31 45.07 -02 01 54.0  1.0  1.1    70.3  2.6  -2.64  0.15   4.0  1.9                                            
J1833.1-0437 J1833-0432     18 33 01.70 -04 32 39.2  1.0  1.3    12.1  0.8  -0.95  0.37   5.7  1.4    19.3 N 183301-043241                    
J1848.2-0139 J1848-0138 a   18 48 21.04 -01 38 12.2  0.6  1.0   321.7  9.0  -9.90 -9.90   1.4  0.6                                            
J1849.9-0125 J1849-0127 a   18 49 59.82 -01 27 29.3  0.5  0.8   391.7  1.3  -0.09  0.02   2.0  1.0   316.0 N 184959-012730                    
J1856.2+0450 J1855+0450     18 55 54.69 +04 50 34.7  2.0  2.3     5.0  0.6  -9.90 -9.90   4.9  2.1                                            
J1858.5+0129 J1858+0125     18 58 13.03 +01 25 52.6  1.3  1.5     8.7  0.7  -9.90 -9.90   5.6  1.4                                            
J1857.8+0355 J1857+0353     18 57 30.15 +03 53 12.9  1.5  1.9    10.1  1.0  -9.90 -9.90   6.0  2.3     9.9 N 185729+035308                    
J1857.8+0355 J1858+0355     18 58 15.65 +03 55 33.6  1.5  1.6     8.6  0.8  -9.90 -9.90   5.7  1.6     5.6 N 185815+035526                    
J1857.8+0355 J1858+0353     18 58 02.72 +03 53 10.6  2.0  2.4     2.8  0.4  -9.90 -9.90   3.4  1.3                                            
J1858.3-2218 J1858-2219     18 58 04.42 -22 19 13.7  2.4  2.2     3.1  0.4  -9.90 -9.90   4.0  1.8    10.1 N 185804-221914                    
J1901.1+0427 J1900+0431     19 00 55.82 +04 31 29.5  0.5  0.8   155.6  1.2  -0.75  0.05   5.6  2.6   146.6 N 190055+043131                    
J1902.3-1106 J1902-1101     19 02 33.61 -11 01 06.7  0.9  1.2    18.2  1.0  -0.02  0.29   5.9  1.7    50.6 N 190233-110106                    
J1902.3-1106 J1902-110A     19 02 37.13 -11 01 32.7  1.3  1.5    15.0  1.1  -9.90 -9.90   6.1  1.7    41.9 N 190237-110134                    
J1904.9-3720 J1904-3717     19 04 44.60 -37 17 58.2  3.0  2.8     2.2  0.3  -9.90 -9.90   3.0  1.0                         J190444.55-371758.1
J1904.9-3720 J1904-3715     19 04 39.55 -37 15 43.9  3.8  3.5     2.7  0.6  -9.90 -9.90   5.3  1.8     4.8 N 190439-371538 J190439.64-371544.3
J1904.8-0705 J1905-0705     19 05 15.39 -07 05 24.9  2.5  2.4     4.8  0.7  -9.90 -9.90   5.6  2.2    25.3 N 190515-070522                    
J1908.8-0132 J1908-0133     19 08 58.18 -01 33 16.1  1.8  2.1     2.5  0.3  -9.90 -9.90   2.3  1.0                                            
J1913.8-1237 J1913-1241     19 13 39.13 -12 41 20.8  0.9  1.1     9.0  0.4  -1.04  0.29   4.2  0.7    39.7 N 191339-124120                    
J1925.7-7836 J1925-7831     19 25 24.79 -78 31 55.6  0.6  0.9    21.0  0.5  -0.62  0.14   4.3  1.6    74.0 S 192524-783153 J192524.78-783154.4
J1936.5-0855 J1936-0851     19 36 16.28 -08 51 37.1  3.1  3.5     4.4  1.0  -9.90 -9.90   6.3  1.5    10.6 N 193615-085144 J193615.93-085139.2
J1942.7-8049 J1942-8045     19 42 13.56 -80 45 04.9  1.2  1.4     7.2  0.5  -0.31  0.39   4.3  1.3    26.0 S 194212-804509 J194212.72-804506.6
J1946.4-5402 J1946-5406     19 46 39.67 -54 06 40.2  2.0  2.1     4.4  0.5  -9.90 -9.90   4.5  2.1    18.0 S 194639-540637 J194640.12-540641.8
J1946.4-5402 J1946-5408     19 46 30.73 -54 08 05.6  2.1  2.3     5.3  0.7  -9.90 -9.90   5.4  2.5                         J194630.68-540806.3
J1949.4-1457 J1949-1457     19 49 16.45 -14 57 15.5  2.0  2.2     2.0  0.3  -9.90 -9.90   3.2  1.0     3.3 N 194916-145719 J194916.45-145716.6
J2002.8-2150 J2002-2147     20 02 48.80 -21 47 44.2  3.6  2.7     3.9  0.7  -9.90 -9.90   2.9  0.9     6.4 N 200249-214747 J200248.79-214739.2
J2006.5-2256 J2006-2254     20 06 43.29 -22 54 07.1  2.7  2.8     2.3  0.4  -9.90 -9.90   3.6  1.0     2.7 N 200643-225403                    
J2009.2-1505 J2009-1500     20 09 17.23 -15 00 11.9  1.4  1.7     6.7  0.7  -9.90 -9.90   5.0  1.4    19.5 N 200917-150013 J200917.00-150013.9
J2017.4-3215 J2017-3212     20 17 06.77 -32 12 08.5  0.8  0.9    16.6  0.5   0.42  0.20   5.2  1.6    21.7 N 201706-321207                    
J2021.5+0632 J2021+0629     20 21 55.38 +06 29 12.6  0.7  0.9    54.8  1.3   0.88  0.14   6.3  2.2    60.9 N 202155+062914 J202155.45+062913.7
J2044.4-4757 J2045-4756     20 45 03.35 -47 56 23.8  2.4  2.1     5.3  0.8  -9.90 -9.90   5.8  1.9    15.0 S 204503-475624                    
J2046.2-4259 J2046-4257     20 46 44.05 -42 57 12.9  1.0  1.1    15.2  0.8   0.11  0.29   5.6  2.1    22.0 S 204643-425711 J204644.00-425713.1
J2131.0-5417 J2131-5416     21 31 44.31 -54 16 31.3  1.5  1.4    10.5  0.9  -9.90 -9.90   5.8  1.5    57.0 S 213144-541633                    
J2131.0-5417 J2130-5413     21 30 50.99 -54 13 26.4  2.5  2.8     3.2  0.5  -9.90 -9.90   4.5  0.9    11.0 S 213050-541329 J213050.87-541325.0
J2133.5-6431 J2133-6435     21 33 20.71 -64 35 09.3  2.7  3.0     2.2  0.4  -9.90 -9.90   3.3  1.3    11.0 S 213320-643512                    
J2227.8+0051 J2227+0057     22 27 43.65 +00 57 30.0  0.8  1.2    21.1  1.0   0.31  0.27   6.0  1.4    40.2 N 222743+005729 J222743.63+005729.9
J2228.6-1633 J2228-1636     22 28 30.10 -16 36 43.0  0.7  0.9    16.9  0.5  -0.01  0.18   4.4  1.7    20.9 N 222830-163643 J222830.19-163642.8
J2259.0-8254 J2259-8252     22 59 49.78 -82 52 06.9  2.5  3.0     2.0  0.3  -9.90 -9.90   2.7  1.1    11.0 S 225951-825207                    
J2257.9-3646 J2257-3648     22 57 41.34 -36 48 39.2  1.4  1.5     5.9  0.4  -9.90 -9.90   3.9  1.6     6.9 N 225741-364833                    
J2257.9-3646 J2258-3645     22 58 17.51 -36 45 17.5  2.3  2.1     3.9  0.5  -9.90 -9.90   4.5  1.6     7.4 N 225817-364520 J225817.45-364516.1
J2300.0-3553 J2259-3548     22 59 41.68 -35 48 48.1  1.6  1.8    12.2  1.0  -9.90 -9.90   6.5  1.5    12.9 N 225941-354846 J225941.81-354846.5
J2343.3-4752 J2343-4757     23 43 02.46 -47 57 50.1  1.8  2.2    10.6  1.2  -9.90 -9.90   6.5  2.2    25.0 S 234302-475751 J234302.29-475749.9
J2351.6-7558 J2352-7555     23 52 56.01 -75 55 33.1  1.8  2.7    16.9  1.7  -9.90 -9.90   5.7  2.4    49.0 S 235256-755528 J235255.12-755529.8
J2358.4-1811 J2358-1807     23 58 36.81 -18 07 16.1  0.8  1.0    13.4  0.6   0.38  0.25   5.0  1.6     9.8 N 235836-180718 J235836.83-180717.3


==> table3.txt <==
J/MNRAS/xxx/xxxx       ATCA observations of Fermi unassociated sources (Petrov et al., 2013)
============================================================================================
ATCA observations of Fermi unassociated sources
    Petrov L.
    <Mon. Not. R. Astron. Soc. xxx, xxxx (2013)>
    =2013MNRAS.xxx.xxxxP

============================================================================================
ADC_Keywords: VLBI ; Radio sources
Keywords: catalogs - surveys -- radio -- gamma-ray

Abstract:
   We report results of the first phase of observations with Australia 
Telescope Compact Array (ATCA) at 5 and 9 GHz of the fields around 411 
gamma-ray sources with declinations less than +10 deg detected with 
Fermi but marked as unassociated in the 2FGL catalogue. We have 
detected 424 sources with flux densities in a range of 2 mJy to 6 Jy 
in the fields of 283 gamma-ray sources within their position error 
ellipses drawn to cover the area of 99 per cent probability of their 
localisation. Of them, 146 objects were detected in both bands. 
We found 84 sources with spectral index flatter than -0.5 in our sample. 
The majority of detected sources are weaker than 100 mJy and for this 
reason were not found in previous surveys. Approximately 1/3 of our 
sample, 128 objects, have the probability of being associated by more 
than 10 times than the probability of being a background source found 
in the vicinity of a gamma-ray object by chance. We present the catalogue 
of positions of these sources, estimates of their flux densities and 
spectral indices when available.
wwww

Description:
    The catalogue of 49 objects detected at sidelobes of either 5 or 
    9 GHz beam within the ellipses of 99% probability of 
    localisation of Fermi sources marked as unassociated in 2FGL catalogue.

File Summary:
--------------------------------------------------------------------------------
 FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe        112       83   This file
table3.txt    116       49   The catalog of 49 objects detected only at 
                             sidelobes of 5 or 9 GHz beam
--------------------------------------------------------------------------------


================================================================================
Byte-by-byte Description of file: table3.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label    Explanations
--------------------------------------------------------------------------------
   1- 12 A12    ---      2FGL_ID  2FGL name of the gamma-ray source ; J2000
  14- 23 A10    ---      Name     IAU name of the radio source ; J2000
  25- 26 A2     ---      Flag     Flag(1)  
  29- 30 I2     h        RAh      Hour of Right Ascension (J2000)
  32- 33 I2     min      RAm      Minute of Right Ascension (J2000) 
  35- 39 F5.2   s        RAs      Second of Right Ascension (J2000) 
      41 A1     ---      DE-      Sign of the Declination (J2000)
  42- 43 I2     deg      DEd      Degree of Declination (J2000)
  45- 46 I2     arcmin   DEm      Arcminute  of Declination (J2000) 
  48- 51 F4.1   arcsec   DEs      Arcsecond  of Declination (J2000) 
  53- 56 F4.1   arcsec e_RAs      Uncertainty in RAs; without cos{delta} factor
  58- 61 F4.1   arcsec e_DEs      Uncertainty in DEs
  64- 67 F4.1   arcmin   D        Distance between gamma-ray and radio source
  70- 72 F3.1   ---      Nd       Distance between gamma-ray and radio source normalized by is uncertainty
  74- 80 F7.1   mJy      F1       Flux density of matching source at 1GHz from NVSS, SUMMS, or MGPS-2 catalogues
  82- 82 A1     ---      C1       Matching 1GHz catalogue label (2)
  84- 96 A13    ---      I1       ID of a matching object in 1GHz catalogues: NVSS, SUMMS, or MGPS-2
  98-116 A19    ---      Iw       ID of a matching object in WISE catalogue
--------------------------------------------------------------------------------
Note (1): 
        a = a source is high confidence: it has likelihood ratio greater than 10
        e = a source was found in a field of extended objects
        f = a source has spectral index flatter than -0.5 between 5 and GHz
Note (2): 
        N = NVSS
        M = MGPS-2
        S = SUMMS
Note (3): 
        Fillvalue -9.9 means no information about this parameter is available
--------------------------------------------------------------------------------
Acknowledgments:
    Leonid Petrov, Leonid.Petrov(at)lpetrov.net
--------------------------------------------------------------------------------
J0124.6-2322 J0125-2325     01 25 02.48 -23 25 52.9  1.8  1.8   6.9  2.9    51.0 N 012502-232553                    
J0133.4-4408 J0133-4414     01 33 06.53 -44 14 22.0  0.7  0.9   6.9  2.8    79.0 S 013306-441422                    
J0158.4+0107 J0158+0101     01 58 52.71 +01 01 33.1  2.9  3.4   9.1  2.7    81.5 N 015852+010133 J015852.76+010132.9
J0200.4-4105 J0159-4109     01 59 54.25 -41 09 21.0  3.5  3.1   6.8  2.8    21.0 S 015954-410909 J015954.26-410921.1
J0318.0+0255 J0317+0248     03 17 47.88 +02 48 42.4  1.1  1.5   7.7  2.9    88.5 N 031747+024842 J031747.91+024842.0
J0414.9-0855 J0415-0854     04 15 23.17 -08 54 27.0  5.1  4.2   6.8  2.1    10.3 N 041523-085425 J041523.13-085424.4
J0540.1-7554 J0540-7601     05 40 10.71 -76 01 54.9  4.5  5.3   7.7  2.2    37.0 S 054011-760156 J054011.59-760154.3
J0540.1-7554 J0539-7601     05 39 17.93 -76 01 31.3  3.5  5.6   8.0  2.2    79.0 S 053916-760131 J053916.48-760130.3
J0540.1-7554 J0541-7601     05 41 21.98 -76 01 12.5  4.3  6.3   8.2  2.4    31.0 S 054123-760108 J054123.16-760107.6
J0547.5-0141 J0547-0133     05 47 20.74 -01 33 31.7  1.7  2.2   8.1  1.4    22.1 N 054720-013327 J054720.85-013329.9
J0555.9-4348 J0555-4346     05 55 15.99 -43 46 32.1  1.5  1.5   7.1  2.2   144.0 S 055516-434631                    
J0555.9-4348 J0555-4345     05 55 19.35 -43 45 30.9  1.9  2.0   6.9  2.2   101.0 S 055519-434534                    
J0642.9+0319 J0643+0326     06 43 05.14 +03 26 06.0  2.4  3.6   7.0  2.6    94.4 N 064305+032604                    
J0748.5-2204 J0749-2204     07 49 02.51 -22 04 55.4  3.2  2.6   6.8  1.5    38.6 N 074902-220450                    
J0848.7-4324 J0848-4319     08 48 11.67 -43 19 11.9  1.1  1.2   8.0  2.9   309.2 M 084811-431911                    
J1029.5-2022 J1028-2026     10 28 59.79 -20 26 52.8  1.6  1.5   8.7  2.8   264.9 N 102859-202656                    
J1029.5-2022 J1028-2027     10 28 59.07 -20 27 50.2  1.9  1.9   9.3  3.0   385.8 N 102859-202750                    
J1058.7-6621 J1059-6615     10 59 15.50 -66 15 53.6  1.6  1.8   6.9  2.4                                            
J1156.7-0751 J1156-0750     11 56 16.71 -07 50 13.7  2.0  2.5   7.0  1.2     5.4 N 115615-075009                    
J1248.6-5510 J1249-5512     12 49 27.85 -55 12 19.7  2.2  1.9   7.4  2.2   104.7 M 124927-551215                    
J1255.8-5828 J1256-5832     12 56 30.37 -58 32 49.4  2.1  2.2   6.8  1.2    64.5 M 125629-583248                    
J1317.2-6304 J1316-6258     13 16 43.73 -62 58 50.1  0.8  1.1   6.8  2.5    19.0 M 131644-625851                    
J1329.5-3448 J1329-3454     13 29 13.63 -34 54 44.7  4.1  4.9   8.1  2.3    31.6 N 132913-345441 J132913.49-345443.8
J1335.3-4058 J1336-4058     13 36 03.45 -40 58 00.0  2.0  1.7   7.8  2.8   154.0 S 133603-405758                    
J1404.0-5244 J1403-5237     14 03 23.66 -52 37 58.8  2.5  2.7   8.8  2.5   216.0 M 140323-523801                    
J1437.2-5211 J1436-5217     14 36 34.53 -52 17 10.7  2.7  2.9   8.3  2.4   103.4 M 143634-521710 J143634.76-521710.6
J1458.5-2121 J1459-2123     14 59 04.79 -21 23 56.8  1.8  1.8   7.4  2.9    69.7 N 145904-212357 J145904.94-212358.7
J1539.3-4636 J1539-4643     15 39 38.76 -46 43 15.4  0.6  0.9   7.3  1.2   821.7 M 153938-464314                    
J1552.8-4824 J1553-4821     15 53 33.88 -48 21 46.9  8.7  6.9   7.7  1.5    83.2 M 155334-482148 J155333.45-482142.7
J1553.5-0324 J1553-0323     15 53 06.12 -03 23 37.6  1.1  4.5   7.2  2.0   135.9 N 155306-032322                    
J1553.5-0324 J1553-0322     15 53 06.20 -03 22 59.0  1.5  6.0   7.3  1.9                                            
J1631.0-1050 J1631-1057     16 31 00.44 -10 57 19.9  0.7  1.2   6.7  1.5   218.8 N 163100-105719 J163100.52-105719.7
J1636.6-0841 J1636-0836     16 36 21.81 -08 36 02.6  2.0  2.5   6.9  1.8    12.4 N 163621-083602 J163621.90-083602.9
J1651.8-4439 J1652-4428     16 52 20.89 -44 28 00.8  0.8  1.2  12.7  2.5   559.1 M 165220-442802                    
J1743.2-2304 J1743-2308     17 43 36.56 -23 08 23.9  1.3  1.3   7.0  2.6    83.1 N 174336-230823                    
J1754.4-2538 J1754-2544     17 54 09.74 -25 44 09.4  0.6  0.9   6.8  2.9                                            
J1758.8-2402 J1759-2401  e  17 59 22.40 -24 01 22.3  1.4  1.3   7.2  2.8    38.5 N 175922-240121                    
J1811.3-2421 J1810-2416     18 10 58.43 -24 16 58.6  3.7  3.8   6.9  1.9    10.9 N 181058-241700 J181058.18-241653.1
J1829.8-0204 J1829-0207     18 29 24.08 -02 07 55.5  2.9  2.9   6.9  2.5     9.2 N 182923-020806                    
J1830.9-3132 J1831-3125     18 31 02.26 -31 25 41.1  1.4  1.7   7.1  2.9    64.8 N 183102-312544                    
J1843.7-0312 J1843-0307     18 43 47.31 -03 07 13.9  2.4 20.7   5.8  2.3                         J184346.97-030657.6
J1847.2-0236 J1847-0230     18 47 01.23 -02 30 25.6  0.6  0.9   7.0  2.8   155.7 N 184701-023015                    
J1858.5+0129 J1858+0136     18 58 15.46 +01 36 55.4  0.6  0.8   8.2  2.0                                            
J1936.5-0855 J1936-0850     19 36 56.04 -08 50 50.9  2.3  2.9   7.4  2.0    45.7 N 193656-085051                    
J1942.9-3528 J1943-3531     19 43 37.38 -35 31 27.0  2.7  2.3   8.6  2.3    97.5 N 194337-353125 J194337.59-353123.4
J2006.2-0929 J2007-0918     20 07 12.27 -09 18 06.3  5.2  6.1  17.7  2.4   390.3 N 200711-091809                    
J2009.2-1505 J2008-1504     20 08 38.73 -15 04 58.1  4.5  3.6   9.1  2.7   104.5 N 200838-150500 J200838.60-150453.1
J2131.0-5417 J2132-5420     21 32 08.79 -54 20 36.2  3.5  3.1   9.8  2.2    69.0 S 213208-542037 J213208.28-542036.4
J2259.0-8254 J2257-8246     22 57 57.82 -82 46 49.0  1.2  1.7   7.8  3.0    54.0 S 225759-824650                    

